DxPU: Large Scale Disaggregated GPU Pools in the Datacenter

The rapid adoption of AI and convenience offered by cloud services have resulted in the growing demands for GPUs in the cloud. Generally, GPUs are physically attached to host servers as PCIe devices. However, the fixed assembly combination of host servers and GPUs is extremely inefficient in resource utilization, upgrade, and maintenance. Due to these issues, the GPU disaggregation technique has been proposed to decouple GPUs from host servers. It aggregates GPUs into a pool, and allocates GPU node(s) according to user demands. However, existing GPU disaggregation systems have flaws in software-hardware compatibility, disaggregation scope, and capacity. In this paper, we present a new implementation of datacenter-scale GPU disaggregation, named DxPU. DxPU efficiently solves the above problems and can flexibly allocate as many GPU node(s) as users demand. In order to understand the performance overhead incurred by DxPU, we build up a performance model for AI specific workloads. With the guidance of modeling results, we develop a prototype system, which has been deployed into the datacenter of a leading cloud provider for a test run. We also conduct detailed experiments to evaluate the performance overhead caused by our system. The results show that the overhead of DxPU is less than 10%, compared with native GPU servers, in most of user scenarios.

==> data/AI/Detection/16_CDF_kernel_sum.csv <==
duration,distribution
0,0.0
1,9.985722798580051
2,13.848783286375188
3,14.519667494121451
4,14.902588561149729
5,15.192815458349662
6,15.504308350265278
7,15.788671674303153
8,16.34046009740812
9,17.11170861459214
10,17.246690643250854
11,17.427591418587447
12,17.658015196020237
13,18.61566408517052
14,20.4604214359984
15,20.84599242973201
16,21.733242931032006
17,24.479179543631144
18,25.25594097365943
19,25.435155028480068
20,25.66952040543436
21,25.925577895971525
22,26.114437328900525
23,26.210607030739386
24,26.245868366999325
25,26.306235206517854
26,26.490540494053764
27,26.58485924206327
28,26.60238338047644
29,26.60753231678832
30,26.784771133110002
31,27.25275174026281
32,27.54393296617572
33,28.02789746958634
34,28.684386849350354
35,28.80307870881546
36,29.3682721212841
37,29.718253312130976
38,29.93196080150297
39,30.21915160177418
40,30.272594009700875
41,30.407447314951792
42,30.51930351758907
43,30.66378888473375
44,30.726872232030615
45,30.741054000579272
46,30.839061340032885
47,31.007418241216588
48,31.02020180723228
49,31.065441426965577
50,31.98093118069329
51,32.799731900212755
52,32.99361598478403
53,33.00867218475806
54,33.012746946425565
55,33.01738542784445
56,33.059393646168225
57,33.29772725507322
58,33.40225066220428
59,33.480816328342364
60,33.52715675514924
61,33.61055176844881
62,33.794386549735535
63,33.95490020052003
64,34.24210431700583
65,35.08775052515824
66,36.42070360658578
67,36.69549701106469
68,37.45098800763909
69,37.592792376911035
70,37.86373295663244
71,38.30116172875539
72,38.48588425768209
73,38.60318235335243
74,38.679058144141386
75,38.69636922312096
76,38.75270568835399
77,38.81320125128032
78,38.86236471558232
79,38.930392817233866
80,38.96696802000098
81,38.97667554044414
82,38.981771211897616
83,38.98508694933293
84,38.98732407338568
85,38.99185158634957
86,38.996814095657044
87,39.0068545214652
88,39.03888445631562
89,39.07759913089508
90,39.119944693322054
91,39.153470482945835
92,39.16408794471998
93,39.16862877389847
94,39.63510464880151
95,40.47003130420118
96,40.52883570787335
97,40.53701630237575
98,40.852823647821666
99,41.27995454732086
100,41.56314604447397
101,41.70795100076904
102,41.9275353795177
103,41.96228182214645
104,41.967821367419916
105,41.970617772485845
106,41.97344080998098
107,41.974390699955755
108,41.97534946740693
109,41.9768009347983
110,41.97777745720227
111,41.98319715654434
112,42.03340816306152
113,42.280184252022714
114,42.55697508869157
115,42.73512384634424
116,42.82008129549017
117,42.87253386479829
118,42.9296249155253
119,43.07171336404204
120,43.30448079524437
121,43.56980193240471
122,43.75825300141932
123,43.846153333991786
124,43.87752633558862
125,43.889178023363336
126,43.90987142085123
127,43.97357175275788
128,44.09061240161263
129,44.18852652756404
130,44.326438123434684
131,44.64276036251179
132,45.0734067426653
133,45.585242083233034
134,45.868362560574944
135,46.13561898759044
136,46.345695589114925
137,46.77623543955164
138,47.25095849003008
139,47.30155122803245
140,47.31895108177603
141,47.3327200476721
142,47.42537426885664
143,47.49963879767903
144,47.51625743349943
145,47.51947551869436
146,47.52206774180309
147,47.529897675987705
148,47.58967860206384
149,47.733857696272736
150,47.819747280440644
151,48.07980407409591
152,49.4804567905482
153,51.572167779865275
154,52.40201651876427
155,52.59603376548154
156,52.7289828520447
157,52.77776458486152
158,52.79459628011551
159,52.82635545193573
160,52.935015763069096
161,53.04435520114703
162,53.14862116146249
163,53.273065625634665
164,53.46524523473718
165,53.7354978100376
166,53.8217069833559
167,53.88619741066213
168,53.99208794915875
169,54.19762816024295
170,54.27384129513509
171,54.28294958592127
172,54.287530363743564
173,54.29213777399505
174,54.29908883801608
175,54.302195954756
176,54.306102044371904
177,54.30924467101743
178,54.31477533881449
179,54.32192614605452
180,54.3267199833104
181,54.330737041381305
182,54.418792729790766
183,54.65760572242135
184,54.66740645636672
185,54.68629328740726
186,54.82582058398266
187,54.980208776051306
188,55.031112225727675
189,55.03866251940569
190,55.04540940146953
191,55.04964839645042
192,55.05305734738795
193,55.05648405327827
194,55.07628970312618
195,55.175828407258756
196,55.33590706169965
197,55.63496260917917
198,56.01639226017229
199,56.30081772654496
200,56.42954113434182
201,56.468797334981666
202,56.480453461494584
203,56.48405771691289
204,56.48858522987679
205,56.4922249952007
206,56.51599887699932
207,56.61063721415921
208,56.98917280784599
209,57.41684079466738
210,57.50352935171127
211,57.614981629172355
212,57.79377400386401
213,57.924246274511624
214,57.95274297375494
215,57.95942327474577
216,57.96421711200165
217,57.967106730569775
218,57.96904202042492
219,57.96904202042492
220,57.970018542828896
221,57.972961426255424
222,57.973946826135794
223,57.975926503372946
224,57.979903612800044
225,57.98289976108497
226,57.98490607075132
227,57.98490607075132
228,57.98794216768004
229,58.019452770161074
230,58.14196194447809
231,58.267054464427446
232,58.34016936005607
233,58.37946994807791
234,58.39920457811463
235,58.40337699202253
236,58.40651961866805
237,58.413883485341664
238,58.415996324724816
239,58.415996324724816
240,58.419192216228744
241,58.46305138838187
242,58.687553889056
243,59.05751827927879
244,59.40301190580557
245,59.61072265986951
246,59.693709309254686
247,59.7090584659499
248,59.713461694244195
249,59.71456694005597
250,59.716786309155914
251,59.72235692559678
252,59.73354254586051
253,59.77060157109141
254,59.90138455341303
255,60.17529908772836
256,60.441197260854686
257,60.57580643550461
258,60.61588824144963
259,60.62393567380604
260,60.62739788960195
261,60.62739788960195
262,60.628560839010326
263,60.63206300345004
264,60.63557848410436
265,60.640283546596244
266,60.64264495531858
267,60.64383009841795
268,60.64383009841795
269,60.6498002012968
270,60.91465970968435
271,61.1263697668664
272,61.13119911402788
273,61.13119911402788
274,61.13119911402788
275,61.13730237905273
276,61.213258067129274
277,61.43703261473863
278,61.58017304420874
279,61.61361005906853
280,61.61609575246047
281,61.6185903233288
282,61.6185903233288
283,61.6185903233288
284,61.62993573816773
285,61.73113896912527
286,61.943141983028504
287,62.078177276545624
288,62.140816750022495
289,62.18443179157463
290,62.283548815578214
291,62.507008212775375
292,62.945093918151905
293,63.423696425817056
294,63.84129291566288
295,64.16995928567388
296,64.43141872060032
297,64.56852246611858
298,64.6095275296092
299,64.62678090499216
300,64.69203035653057
301,64.77620214901513
302,64.87003707456084
303,64.9870466522482
304,65.13682743406535
305,65.28168565521882
306,65.37404691968217
307,65.46534732571575
308,65.55831225857429
309,65.65569373594172
310,65.72311816919807
311,65.77695562482458
312,65.82265687333066
313,65.84488607423572
314,65.84767360182525
315,65.85885922208898
316,65.93460185073195
317,66.11048685190266
318,66.41537490137684
319,66.76794831533245
320,66.93981625843226
321,66.9953848219567
322,67.01253610636108
323,67.01827095611534
324,67.02689986317594
325,67.0283424530909
326,67.03123651039724
327,67.03413944517996
328,67.03559535130952
329,67.03851604104506
330,67.03998082465102
331,67.04291926933935
332,67.04439293042171
333,67.04734913006284
334,67.05031420718036
335,67.05031420718036
336,67.05031420718036
337,67.05031420718036
338,67.05031420718036
339,67.05633313617942
340,67.07444318803498
341,67.21218167311582
342,67.42015431273356
343,67.53586334012834
344,67.56182108112131
345,67.57254063387404
346,67.57407643729121
347,67.57561667944657
348,67.57561667944657
349,67.57561667944657
350,67.57717023781653
351,67.57717023781653
352,67.57717023781653
353,67.57873711240109
354,67.58187973904661
355,67.58503124316853
356,67.59293219716434
357,67.59927071531379
358,67.60721605669158
359,67.63589918293928
360,67.68383755549812
361,67.71107809183086
362,67.73518044025627
363,67.75612684582157
364,67.82237057471676
365,67.93902061460992
366,68.10960132363176
367,68.45169487669743
368,68.9417315739655
369,69.69516299601516
370,70.49497923225368
371,71.3364796589274
372,72.21327249302844
373,73.14374742691899
374,73.95055023708414
375,74.65630961086696
376,75.24712342022536
377,75.71567662460596
378,76.0797685641903
379,76.35229821218726
380,76.60867973061302
381,76.79301608931632
382,76.93205512468974
383,77.01705696121766
384,77.08694045543677
385,77.15187919530119
386,77.2461136072849
387,77.37151240017003
388,77.59023566370792
389,77.8906760975058
390,78.28363759034224
391,78.57347387858059
392,78.89189120208803
393,79.10645536793261
394,79.25510871024699
395,79.377839821474
396,79.43408751194303
397,79.47461763044625
398,79.50465013310671
399,79.52236069852428
400,79.52946267964411
401,79.54370215178936
402,79.59009584345463
403,79.66164830323689
404,79.76745006696952
405,79.9651958537747
406,80.17784692345512
407,80.33682477082245
408,80.43643005602802
409,80.48544704196942
410,80.52184469520854
411,80.58569594421398
412,80.78685955943308
413,81.14066694260828
414,81.67541948850206
415,82.11567573685834
416,82.42219724199006
417,82.65356647065943
418,82.80014248349626
419,82.88941438617249
420,82.93602113727135
421,82.94910209874644
422,82.96596042642962
423,82.97159318520528
424,82.97723926019555
425,82.9828986514004
426,82.9828986514004
427,82.98668933382312
428,82.99238867367178
429,82.99238867367178
430,82.99238867367178
431,82.99238867367178
432,82.99238867367178
433,82.99238867367178
434,82.99238867367178
435,82.99431952478872
436,82.99431952478872
437,82.99625925338208
438,82.99625925338208
439,82.99625925338208
440,82.99625925338208
441,82.99821673692823
442,82.99821673692823
443,83.00018309795078
444,83.00018309795078
445,83.00215833644974
446,83.00809736816119
447,83.01404971608724
448,83.01603827080079
449,83.01803126425254
450,83.01803126425254
451,83.02203500610885
452,83.0280539351079
453,83.03207543191701
454,83.03207543191701
455,83.03207543191701
456,83.03409949653616
457,83.03409949653616
458,83.03816538072726
459,83.03816538072726
460,83.03816538072726
461,83.04021163903741
462,83.04021163903741
463,83.0443219106105
464,83.0443219106105
465,83.0443219106105
466,83.0443219106105
467,83.0443219106105
468,83.0443219106105
469,83.0443219106105
470,83.0443219106105
471,83.0443219106105
472,83.0443219106105
473,83.0485209569476
474,83.05062491885435
475,83.05062491885435
476,83.0527377582375
477,83.0527377582375
478,83.05485947509706
479,83.05485947509706
480,83.056990069433
481,83.0655302017296
482,83.11687752522595
483,83.24765606880938
484,83.47108439483914
485,83.71650222991116
486,83.95595440084253
487,84.26723423332454
488,84.52500063806868
489,84.67476810367123
490,84.766117335825
491,84.79227038129876
492,84.80974125485353
493,84.82068274451626
494,84.82506821785776
495,84.82506821785776
496,84.82947144615206
497,84.83829565769344
498,84.84492713256407
499,84.84714206292581
500,84.84714206292581
501,84.85603729427838
502,84.86717852716012
503,84.90959954813648
504,84.95881627729689
505,84.98123190520634
506,84.99470791438122
507,85.00596011571795
508,85.01948938975123
509,85.02400802523871
510,85.02627178172067
511,85.0330763673811
512,85.03762163529778
513,85.03989870799433
514,85.04674324229856
515,85.04902919247151
516,85.05131958138264
517,85.05361440903198
518,85.05361440903198
519,85.05591811415772
520,85.05591811415772
521,85.05591811415772
522,85.05823513549807
523,85.0651995157337
524,85.07450311100068
525,85.07916378611057
526,85.08383333869686
527,85.08383333869686
528,85.08383333869686
529,85.0861814312046
530,85.08853396245054
531,85.09089093243468
532,85.09089093243468
533,85.09089093243468
534,85.09089093243468
535,85.09089093243468
536,85.10516591448554
537,85.19335920377918
538,85.50380455347963
539,86.28853795731492
540,87.74826140173137
541,89.45322513169187
542,90.96887667742696
543,92.19568621228048
544,93.00460186182879
545,93.64324751402924
546,94.0964515617146
547,94.38052636776948
548,94.4948505088459
549,94.52896665065028
550,94.55826232276956
551,94.5607080675177
552,94.56315825100403
553,94.56315825100403
554,94.56561731196678
555,94.56808081166773
556,94.56808081166773
557,94.57549794319974
558,94.58045157503082
559,94.59533910295326
560,94.70719530559053
561,94.97612957564559
562,95.21810294987449
563,95.43801579524994
564,95.5381537290395
565,95.57326414820065
566,95.57828879984292
567,95.57828879984292
568,95.57828879984292
569,95.57828879984292
570,95.57828879984292
571,95.57828879984292
572,95.57828879984292
573,95.58337559382
574,95.58847126527348
575,95.59102353973842
576,95.59102353973842
577,95.59102353973842
578,95.59102353973842
579,95.59102353973842
580,95.59102353973842
581,95.59360244663256
582,95.59360244663256
583,95.59360244663256
584,95.59360244663256
585,95.59360244663256
586,95.59360244663256
587,95.5962079859559
588,95.59881796401743
589,95.59881796401743
590,95.59881796401743
591,95.59881796401743
592,95.60144569703178
593,95.60407786878432
594,95.60671447927504
595,95.60935552850398
596,95.60935552850398
597,95.61200545520931
598,95.61200545520931
599,95.61200545520931
600,95.61733194104919
601,95.61733194104919
602,95.62000406144551
603,95.62000406144551
604,95.62000406144551
605,95.62268949805646
606,95.62268949805646
607,95.6253838121438
608,95.63617882344593
609,95.6415852065734
610,95.6415852065734
611,95.6415852065734
612,95.6415852065734
613,95.64430615308993
614,95.6497569235994
615,95.65248674759232
616,95.65248674759232
617,95.65248674759232
618,95.65248674759232
619,95.65523432653805
620,95.65523432653805
621,95.65799078296018
622,95.66627346844119
623,95.67733480403533
624,95.68010457667205
625,95.68565299942192
626,95.68843164953506
627,95.69399782723772
628,95.69399782723772
629,95.69399782723772
630,95.69399782723772
631,95.69399782723772
632,95.69399782723772
633,95.69680754851825
634,95.69680754851825
635,95.69680754851825
636,95.69680754851825
637,95.69680754851825
638,95.69963946348979
639,95.70531217090924
640,95.71383454825303
641,95.71952501062529
642,95.71952501062529
643,95.72237911928782
644,95.72237911928782
645,95.72237911928782
646,95.72237911928782
647,95.72812284651849
648,95.73387545122554
649,95.73387545122554
650,95.74253099071532
651,95.75697908355598
652,95.76276719816863
653,95.79465065465845
654,95.82077706770302
655,95.90218352628904
656,96.01574420439508
657,96.12072924029893
658,96.26384303733985
659,96.45982664507967
660,96.7293468285771
661,96.94939727483676
662,97.1492115136431
663,97.35227047007355
664,97.5350044442867
665,97.67668896762724
666,97.81858655040139
667,97.89852378664324
668,97.9993364086392
669,98.02903156719647
670,98.09445856826288
671,98.14806964824118
672,98.1719323048038
673,98.17790684642085
674,98.1928653941545
675,98.19586154243942
676,98.19886212946255
677,98.19886212946255
678,98.20187159396208
679,98.2048854971998
680,98.21092218115164
681,98.21092218115164
682,98.22605827841329
683,98.23212159479434
684,98.24730207943797
685,98.25338315077182
686,98.26860802279745
687,98.32044804623399
688,98.37236352821992
689,98.43047104999471
690,98.53154111880625
691,98.64502633836288
692,98.73103132972399
693,98.86022524377005
694,99.00500800637413
695,99.09755569784188
696,99.17478974251999
697,99.23975955355182
698,99.31721553513994
699,99.35755034916235
700,99.40415710026122
701,99.44460732147682
702,99.4664192809911
703,99.4913827446273
704,99.5038822313982
705,99.51952878355283
706,99.53206378022932
707,99.55089290767326
708,99.55403553431879
709,99.55718259970251
710,99.56348560794636
711,99.57926532224697
712,99.57926532224697
713,99.57926532224697
714,99.58243458132169
715,99.58878197694754
716,99.58878197694754
717,99.59196455223686
718,99.5983385802919
719,99.60153003305763
720,99.60153003305763
721,99.60153003305763
722,99.60473480203795
723,99.60473480203795
724,99.60473480203795
725,99.60473480203795
726,99.60473480203795
727,99.60473480203795
728,99.60473480203795
729,99.60473480203795
730,99.60473480203795
731,99.60473480203795
732,99.60798395840027
733,99.61774474370183
734,99.62426081137927
735,99.6275232839562
736,99.63079019527132
737,99.63079019527132
738,99.63406598406284
739,99.643906666652
740,99.65704533172368
741,99.68006906676652
742,99.68336261051084
743,99.68336261051084
744,99.68336261051084
745,99.68336261051084
746,99.68336261051084
747,99.68336261051084
748,99.68336261051084
749,99.68336261051084
750,99.68336261051084
751,99.68336261051084
752,99.68336261051084
753,99.68336261051084
754,99.68336261051084
755,99.68336261051084
756,99.68336261051084
757,99.68336261051084
758,99.68672717406636
759,99.69009617636007
760,99.693469617392
761,99.69684749716211
762,99.69684749716211
763,99.69684749716211
764,99.69684749716211
765,99.69684749716211
766,99.69684749716211
767,99.69684749716211
768,99.69684749716211
769,99.70026088683784
770,99.70367871525175
771,99.70367871525175
772,99.70367871525175
773,99.70367871525175
774,99.70367871525175
775,99.70367871525175
776,99.70712317609487
777,99.70712317609487
778,99.70712317609487
779,99.70712317609487
780,99.71058539189079
781,99.71058539189079
782,99.71058539189079
783,99.71058539189079
784,99.71406536263949
785,99.71754977212642
786,99.72103862035154
787,99.72103862035154
788,99.72103862035154
789,99.72454078479124
790,99.72454078479124
791,99.72454078479124
792,99.72454078479124
793,99.72806070418376
794,99.72806070418376
795,99.72806070418376
796,99.72806070418376
797,99.72806070418376
798,99.72806070418376
799,99.72806070418376
800,99.72806070418376
801,99.73872699207811
802,99.74584672815074
803,99.74941103492525
804,99.74941103492525
805,99.74941103492525
806,99.74941103492525
807,99.74941103492525
808,99.74941103492525
809,99.74941103492525
810,99.74941103492525
811,99.74941103492525
812,99.74941103492525
813,99.74941103492525
814,99.75302416781996
815,99.76025931108579
816,99.76025931108579
817,99.76025931108579
818,99.76025931108579
819,99.76025931108579
820,99.76025931108579
821,99.76025931108579
822,99.76025931108579
823,99.76025931108579
824,99.76025931108579
825,99.76025931108579
826,99.76025931108579
827,99.76025931108579
828,99.76025931108579
829,99.76025931108579
830,99.76025931108579
831,99.76394790252989
832,99.77502699307682
833,99.78242193091785
834,99.78242193091785
835,99.78242193091785
836,99.78242193091785
837,99.78242193091785
838,99.78242193091785
839,99.78242193091785
840,99.78242193091785
841,99.78615490974396
842,99.78615490974396
843,99.78989676604645
844,99.78989676604645
845,99.79364749982537
846,99.79740267234247
847,99.79740267234247
848,99.79740267234247
849,99.80117116107418
850,99.80871701601399
851,99.81627174843021
852,99.82005355337652
853,99.82005355337652
854,99.82005355337652
855,99.82005355337652
856,99.82005355337652
857,99.82005355337652
858,99.82005355337652
859,99.82005355337652
860,99.82005355337652
861,99.82005355337652
862,99.82005355337652
863,99.82005355337652
864,99.82005355337652
865,99.82005355337652
866,99.82005355337652
867,99.82005355337652
868,99.82005355337652
869,99.82005355337652
870,99.82005355337652
871,99.82005355337652
872,99.82005355337652
873,99.82005355337652
874,99.82005355337652
875,99.82005355337652
876,99.82005355337652
877,99.82005355337652
878,99.82005355337652
879,99.82005355337652
880,99.82395964299242
881,99.82395964299242
882,99.82395964299242
883,99.83179845465344
884,99.83179845465344
885,99.83965502126723
886,99.83965502126723
887,99.83965502126723
888,99.83965502126723
889,99.83965502126723
890,99.84360549826515
891,99.84360549826515
892,99.84360549826515
893,99.84756929147764
894,99.84756929147764
895,99.84756929147764
896,99.85154640090474
897,99.85154640090474
898,99.85154640090474
899,99.85553682654644
900,99.85953169092635
901,99.86353099404445
902,99.87153847775706
903,99.88356301954056
904,99.88757563887327
905,99.89159269694417
906,99.89159269694417
907,99.90769643913339
908,99.90769643913339
909,99.91173125215708
910,99.91173125215708
911,99.91173125215708
912,99.91173125215708
913,99.91578382013358
914,99.92389783356299
915,99.9279592790159
916,99.9279592790159
917,99.9279592790159
918,99.9279592790159
919,99.93203847942159
920,99.93612211856549
921,99.93612211856549
922,99.9402146351858
923,99.9402146351858
924,99.9402146351858
925,99.9402146351858
926,99.9402146351858
927,99.9402146351858
928,99.9402146351858
929,99.9443382229735
930,99.9443382229735
931,99.94847068823759
932,99.94847068823759
933,99.95261203097809
934,99.95261203097809
935,99.95261203097809
936,99.95261203097809
937,99.95261203097809
938,99.95261203097809
939,99.95261203097809
940,99.95261203097809
941,99.95261203097809
942,99.95261203097809
943,99.95261203097809
944,99.95261203097809
945,99.95680663857699
946,99.95680663857699
947,99.95680663857699
948,99.95680663857699
949,99.96101900112868
950,99.96101900112868
951,99.96101900112868
952,99.96101900112868
953,99.96524911863318
954,99.96524911863318
955,99.96524911863318
956,99.96524911863318
957,99.96524911863318
958,99.96524911863318
959,99.96524911863318
960,99.96524911863318
961,99.96951474604327
962,99.96951474604327
963,99.96951474604327
964,99.96951474604327
965,99.96951474604327
966,99.96951474604327
967,99.97380700588258
968,99.97380700588258
969,99.97380700588258
970,99.97380700588258
971,99.97380700588258
972,99.97380700588258
973,99.97380700588258
974,99.97380700588258
975,99.97380700588258
976,99.97380700588258
977,99.97380700588258
978,99.97814809184207
979,99.98683914123745
980,99.98683914123745
981,99.98683914123745
982,99.98683914123745
983,99.98683914123745
984,99.99120685962616
985,99.99120685962616
986,99.99120685962616
987,99.99558789422946
988,99.99558789422946
989,99.99558789422946
990,99.99558789422946
991,99.99558789422946
992,99.99558789422946
993,99.99558789422946
994,100.00000000000016
995,100.00000000000016
996,100.00000000000016
997,100.00000000000016
998,100.00000000000016
999,100.00000000000016


==> data/AI/Detection/16_cumulative_kernel.csv <==
duration,distribution
0,0.1826505380588556
1,73.27132571737121
2,87.40880874617326
3,89.0456135768284
4,89.74629378926441
5,90.17114634817507
6,90.5511322416536
7,90.84846730467649
8,91.3533066342561
9,91.98053027135398
10,92.07932790319975
11,92.19969792161102
12,92.34024331962641
13,92.87942302962726
14,93.84387764948055
15,94.03201874978272
16,94.43789800484662
17,95.62015575652961
18,95.93600928392345
19,96.00504741863975
20,96.0908171483579
21,96.18006315121234
22,96.24289597593767
23,96.27350017495073
24,96.28425387969949
25,96.30192764218685
26,96.35381183095953
27,96.37938030720505
28,96.38396119049682
29,96.38526073185618
30,96.42850297058908
31,96.53899647466916
32,96.60559796933666
33,96.71294008562027
34,96.8542652084513
35,96.87908644841518
36,96.9939983931171
37,97.06323145903731
38,97.10439443159522
39,97.15829290947492
40,97.16807195820415
41,97.1921459618864
42,97.21163908227689
43,97.23623290250288
44,97.24672669897976
45,97.24903338489264
46,97.26462788120503
47,97.29084612813023
48,97.29279544016927
49,97.29955305523798
50,97.43356825792256
51,97.5510792853432
52,97.5783696538899
53,97.58044892006488
54,97.5810012251426
55,97.5816185072883
56,97.58710906953162
57,97.61771326854468
58,97.63090361334224
59,97.6406501735375
60,97.64630317845074
61,97.65630964691785
62,97.67801198761926
63,97.69666040612616
64,97.72950631398413
65,97.82473020709165
66,97.9725530367195
67,98.00257244212085
68,98.08389124268317
69,98.09893343391782
70,98.127263435552
71,98.17235752072199
72,98.19113589336482
73,98.20289674266708
74,98.21040159401741
75,98.2120909977846
76,98.21751658295995
77,98.22326705347515
78,98.2278804253009
79,98.23418320089382
80,98.23752951989418
81,98.23840671031175
82,98.23886154978754
83,98.23915394659339
84,98.2393488777973
85,98.23973874020511
86,98.2401610911469
87,98.2410057930305
88,98.24366985281718
89,98.24685372914763
90,98.25029751374996
91,98.25299406207063
92,98.25383876395422
93,98.25419613782805
94,98.29051831882232
95,98.35484561611092
96,98.35932903380073
97,98.35994631594643
98,98.38353299161892
99,98.41511184665151
100,98.4358395313334
101,98.44633332781028
102,98.46209026679259
103,98.46455939537539
104,98.46494925778319
105,98.4651441889871
106,98.465339120191
107,98.46540409725897
108,98.46546907432693
109,98.4655665399289
110,98.46563151699687
111,98.46598889087069
112,98.4692702328031
113,98.4852545915233
114,98.50302581961262
115,98.51436431797309
116,98.51972492608047
117,98.52300626801288
118,98.52654751821716
119,98.53528693385888
120,98.54948442320996
121,98.56553375899814
122,98.57683976882463
123,98.58207042279606
124,98.58392226923316
125,98.58460452844683
126,98.58580660420424
127,98.58947780854444
128,98.59617044654519
129,98.60172598585648
130,98.60949074547868
131,98.62716450796604
132,98.6510435804444
133,98.67921113940865
134,98.69467568158511
135,98.70916556774205
136,98.72047157756853
137,98.7434734596293
138,98.768652073467
139,98.77131613325369
140,98.77222581220525
141,98.7729405599529
142,98.77771637444857
143,98.78151753292472
144,98.7823622348083
145,98.78252467747822
146,98.78265463161416
147,98.78304449402198
148,98.78600095061454
149,98.79308345102308
150,98.79727447190703
151,98.80988002309289
152,98.87732621964396
153,98.97739090431513
154,99.01683198457188
155,99.02599375115541
156,99.03223154968038
157,99.03450574705927
158,99.03528547187489
159,99.03674745590418
160,99.04171820160374
161,99.04668894730332
162,99.05139978473102
163,99.0569878125763
164,99.0655647855481
165,99.07755305458826
166,99.08135421306442
167,99.08418071552103
168,99.08879408734677
169,99.09769594565844
170,99.10097728759084
171,99.10136714999865
172,99.10156208120256
173,99.10175701240645
174,99.10204940921231
175,99.10217936334826
176,99.10234180601817
177,99.1024717601541
178,99.102699179892
179,99.10299157669785
180,99.10318650790175
181,99.10334895057167
182,99.10689020077595
183,99.11644182976728
184,99.11683169217508
185,99.11757892845672
186,99.12306949070005
187,99.1291123580211
188,99.13109415859414
189,99.13138655539998
190,99.13164646367186
191,99.13180890634177
192,99.13193886047772
193,99.13206881461366
194,99.1328160508953
195,99.13655223230347
196,99.14253012255656
197,99.15364120117913
198,99.16774122492825
199,99.17820253287115
200,99.18291337029885
201,99.18434286579415
202,99.18476521673595
203,99.18489517087188
204,99.1850576135418
205,99.18518756767774
206,99.18603226956134
207,99.1893785885617
208,99.20269888749519
209,99.21767610166188
210,99.2206975353224
211,99.22456367086652
212,99.2307364923235
213,99.23521991001331
214,99.23619456603284
215,99.23642198577073
216,99.23658442844065
217,99.2366818940426
218,99.23674687111057
219,99.23674687111057
220,99.23677935964456
221,99.23687682524651
222,99.2369093137805
223,99.23697429084847
224,99.23710424498441
225,99.23720171058636
226,99.23726668765434
227,99.23726668765434
228,99.2373641532563
229,99.2383712978098
230,99.24226992188791
231,99.24623352303396
232,99.24854020894685
233,99.24977477323824
234,99.25039205538394
235,99.25052200951988
236,99.25061947512184
237,99.25084689485972
238,99.2509118719277
239,99.2509118719277
240,99.25100933752965
241,99.252341367423
242,99.25913147102568
243,99.27027503818225
244,99.28063888052318
245,99.28684419051416
246,99.28931331909695
247,99.28976815857273
248,99.28989811270867
249,99.28993060124266
250,99.28999557831062
251,99.29015802098054
252,99.29048290632039
253,99.29155502794187
254,99.29532369788403
255,99.30318592310819
256,99.31078824006049
257,99.31462188707062
258,99.31575898576006
259,99.31598640549795
260,99.3160838710999
261,99.3160838710999
262,99.3161163596339
263,99.31621382523585
264,99.3163112908378
265,99.31644124497375
266,99.31650622204171
267,99.3165387105757
268,99.3165387105757
269,99.31670115324562
270,99.32388111925611
271,99.32959910123732
272,99.32972905537326
273,99.32972905537326
274,99.32972905537326
275,99.32989149804318
276,99.3319057871502
277,99.3378187003353
278,99.34158737027747
279,99.34246456069505
280,99.34252953776301
281,99.34259451483098
282,99.34259451483098
283,99.34259451483098
284,99.34288691163684
285,99.34548599435557
286,99.35091157953093
287,99.35435536413326
288,99.35594730229847
289,99.35705191245393
290,99.3595535295707
291,99.36517404594997
292,99.3761551704366
293,99.38811095094277
294,99.3985072818177
295,99.40666190384772
296,99.41312712211057
297,99.41650592964491
298,99.41751307419842
299,99.41793542514023
300,99.41952736330545
301,99.42157414094645
302,99.42384833832534
303,99.42667484078196
304,99.4302810680542
305,99.4337573411905
306,99.43596656150142
307,99.43814329327836
308,99.44035251358927
309,99.44265919950216
310,99.44425113766738
311,99.44551819049276
312,99.44659031211425
313,99.44711012865798
314,99.44717510572596
315,99.44743501399783
316,99.44918939483297
317,99.45325046158099
318,99.46026798492157
319,99.46835762988361
320,99.47228874249569
321,99.47355579532108
322,99.47394565772889
323,99.47407561186483
324,99.47427054306873
325,99.47430303160272
326,99.4743680086707
327,99.47443298573866
328,99.47446547427265
329,99.47453045134061
330,99.4745629398746
331,99.47462791694257
332,99.47466040547656
333,99.47472538254452
334,99.4747903596125
335,99.4747903596125
336,99.4747903596125
337,99.4747903596125
338,99.4747903596125
339,99.47492031374844
340,99.47531017615626
341,99.47826663274881
342,99.48271756190465
343,99.48518669048744
344,99.48573899556517
345,99.48596641530305
346,99.48599890383704
347,99.48603139237102
348,99.48603139237102
349,99.48603139237102
350,99.48606388090501
351,99.48606388090501
352,99.48606388090501
353,99.486096369439
354,99.48616134650696
355,99.48622632357494
356,99.48638876624484
357,99.48651872038079
358,99.4866811630507
359,99.48726595666241
360,99.48824061268195
361,99.48879291775967
362,99.48928024576944
363,99.48970259671123
364,99.49103462660457
365,99.49337380105145
366,99.49678509711978
367,99.50360768925644
368,99.5133542494517
369,99.5282989750844
370,99.54412089113467
371,99.56072253200057
372,99.57797394354616
373,99.59623249964524
374,99.61202192716154
375,99.62579706557081
376,99.6372980066012
377,99.64639479611675
378,99.6534448079913
379,99.65870795049673
380,99.66364620766232
381,99.6671874578666
382,99.6698515176533
383,99.67147594435251
384,99.67280797424586
385,99.67404253853725
386,99.67582940790638
387,99.67820107088721
388,99.68232711470321
389,99.68798011961645
390,99.69535501683085
391,99.7007806020062
392,99.7067260037253
393,99.71072209340535
394,99.713483618794
395,99.7157578161729
396,99.71679744926038
397,99.71754468554202
398,99.71809699061976
399,99.71842187595959
400,99.71855183009554
401,99.7188117383674
402,99.71965644025099
403,99.72095598161036
404,99.72287280511543
405,99.72644654385368
406,99.73028019086382
407,99.73313918185443
408,99.73492605122355
409,99.73580324164112
410,99.73645301232081
411,99.73759011101025
412,99.7411638497485
413,99.74743413680744
414,99.75688830019683
415,99.76465305981904
416,99.77004615646041
417,99.77410722320843
418,99.77667381739317
419,99.77823326702442
420,99.77904548037402
421,99.7792729001119
422,99.77956529691777
423,99.77966276251972
424,99.77976022812167
425,99.77985769372363
426,99.77985769372363
427,99.77992267079159
428,99.78002013639356
429,99.78002013639356
430,99.78002013639356
431,99.78002013639356
432,99.78002013639356
433,99.78002013639356
434,99.78002013639356
435,99.78005262492754
436,99.78005262492754
437,99.78008511346152
438,99.78008511346152
439,99.78008511346152
440,99.78008511346152
441,99.78011760199551
442,99.78011760199551
443,99.7801500905295
444,99.7801500905295
445,99.78018257906348
446,99.78028004466543
447,99.7803775102674
448,99.78040999880137
449,99.78044248733536
450,99.78044248733536
451,99.78050746440333
452,99.7806049300053
453,99.78066990707326
454,99.78066990707326
455,99.78066990707326
456,99.78070239560725
457,99.78070239560725
458,99.78076737267521
459,99.78076737267521
460,99.78076737267521
461,99.7807998612092
462,99.7807998612092
463,99.78086483827717
464,99.78086483827717
465,99.78086483827717
466,99.78086483827717
467,99.78086483827717
468,99.78086483827717
469,99.78086483827717
470,99.78086483827717
471,99.78086483827717
472,99.78086483827717
473,99.78092981534515
474,99.78096230387912
475,99.78096230387912
476,99.78099479241311
477,99.78099479241311
478,99.7810272809471
479,99.7810272809471
480,99.78105976948109
481,99.78118972361702
482,99.78196944843265
483,99.78395124900568
484,99.78733005654004
485,99.79103374941423
486,99.79463997668645
487,99.79931832558017
488,99.80318446112429
489,99.80542616996921
490,99.80679068839655
491,99.80718055080435
492,99.80744045907622
493,99.80760290174614
494,99.80766787881412
495,99.80766787881412
496,99.80773285588208
497,99.80786281001802
498,99.80796027561998
499,99.80799276415397
500,99.80799276415397
501,99.80812271828991
502,99.80828516095983
503,99.80890244310552
504,99.80961719085317
505,99.80994207619301
506,99.81013700739692
507,99.81029945006684
508,99.81049438127073
509,99.81055935833871
510,99.81059184687268
511,99.81068931247464
512,99.81075428954261
513,99.8107867780766
514,99.81088424367856
515,99.81091673221255
516,99.81094922074652
517,99.81098170928051
518,99.81098170928051
519,99.8110141978145
520,99.8110141978145
521,99.8110141978145
522,99.81104668634848
523,99.81114415195044
524,99.81127410608637
525,99.81133908315435
526,99.81140406022232
527,99.81140406022232
528,99.81140406022232
529,99.8114365487563
530,99.8114690372903
531,99.81150152582427
532,99.81150152582427
533,99.81150152582427
534,99.81150152582427
535,99.81150152582427
536,99.81169645702818
537,99.81289853278558
538,99.81712204220352
539,99.82777828135032
540,99.84756379854667
541,99.8706306576754
542,99.89109843408542
543,99.90763509788336
544,99.91851875676804
545,99.92709572973986
546,99.93317108559489
547,99.93697224407104
548,99.9384992051683
549,99.93895404464408
550,99.93934390705189
551,99.93937639558588
552,99.93940888411986
553,99.93940888411986
554,99.93944137265385
555,99.93947386118784
556,99.93947386118784
557,99.93957132678979
558,99.93963630385775
559,99.93983123506166
560,99.94129321909094
561,99.94480198076123
562,99.94795336855769
563,99.95081235954831
564,99.95211190090767
565,99.95256674038345
566,99.95263171745142
567,99.95263171745142
568,99.95263171745142
569,99.95263171745142
570,99.95263171745142
571,99.95263171745142
572,99.95263171745142
573,99.95269669451939
574,99.95276167158737
575,99.95279416012136
576,99.95279416012136
577,99.95279416012136
578,99.95279416012136
579,99.95279416012136
580,99.95279416012136
581,99.95282664865533
582,99.95282664865533
583,99.95282664865533
584,99.95282664865533
585,99.95282664865533
586,99.95282664865533
587,99.95285913718932
588,99.95289162572331
589,99.95289162572331
590,99.95289162572331
591,99.95289162572331
592,99.95292411425729
593,99.95295660279128
594,99.95298909132526
595,99.95302157985925
596,99.95302157985925
597,99.95305406839323
598,99.95305406839323
599,99.95305406839323
600,99.95311904546121
601,99.95311904546121
602,99.95315153399518
603,99.95315153399518
604,99.95315153399518
605,99.95318402252917
606,99.95318402252917
607,99.95321651106316
608,99.9533464651991
609,99.95341144226707
610,99.95341144226707
611,99.95341144226707
612,99.95341144226707
613,99.95344393080106
614,99.95350890786902
615,99.95354139640301
616,99.95354139640301
617,99.95354139640301
618,99.95354139640301
619,99.953573884937
620,99.953573884937
621,99.95360637347098
622,99.95370383907294
623,99.95383379320887
624,99.95386628174286
625,99.95393125881084
626,99.95396374734482
627,99.9540287244128
628,99.9540287244128
629,99.9540287244128
630,99.9540287244128
631,99.9540287244128
632,99.9540287244128
633,99.95406121294678
634,99.95406121294678
635,99.95406121294678
636,99.95406121294678
637,99.95406121294678
638,99.95409370148076
639,99.95415867854874
640,99.95425614415069
641,99.95432112121865
642,99.95432112121865
643,99.95435360975264
644,99.95435360975264
645,99.95435360975264
646,99.95435360975264
647,99.95441858682061
648,99.95448356388859
649,99.95448356388859
650,99.95458102949054
651,99.95474347216046
652,99.95480844922842
653,99.95516582310225
654,99.95545821990811
655,99.95636789885967
656,99.95763495168505
657,99.95880453890848
658,99.9603964770737
659,99.96257320885064
660,99.96556215397717
661,99.96799879402599
662,99.9702080143369
663,99.97244972318181
664,99.97446401228883
665,99.97602346192008
666,99.97758291155131
667,99.97846010196888
668,99.97956471212433
669,99.97988959746418
670,99.98060434521183
671,99.98118913882354
672,99.98144904709541
673,99.98151402416339
674,99.9816764668333
675,99.98170895536728
676,99.98174144390127
677,99.98174144390127
678,99.98177393243526
679,99.98180642096925
680,99.98187139803721
681,99.98187139803721
682,99.98203384070713
683,99.9820988177751
684,99.98226126044501
685,99.98232623751299
686,99.9824886801829
687,99.98304098526063
688,99.98359329033836
689,99.98421057248406
690,99.98528269410554
691,99.98648476986295
692,99.9873944488145
693,99.98875896724184
694,99.99028592833909
695,99.99126058435863
696,99.99207279770822
697,99.9927550569219
698,99.99356727027148
699,99.99398962121329
700,99.99447694922304
701,99.99489930016485
702,99.99512671990273
703,99.9953866281746
704,99.99551658231054
705,99.99567902498046
706,99.99580897911639
707,99.9960039103203
708,99.99603639885429
709,99.99606888738826
710,99.99613386445624
711,99.99629630712616
712,99.99629630712616
713,99.99629630712616
714,99.99632879566013
715,99.99639377272811
716,99.99639377272811
717,99.9964262612621
718,99.99649123833007
719,99.99652372686405
720,99.99652372686405
721,99.99652372686405
722,99.99655621539803
723,99.99655621539803
724,99.99655621539803
725,99.99655621539803
726,99.99655621539803
727,99.99655621539803
728,99.99655621539803
729,99.99655621539803
730,99.99655621539803
731,99.99655621539803
732,99.99658870393202
733,99.99668616953397
734,99.99675114660195
735,99.99678363513593
736,99.99681612366992
737,99.99681612366992
738,99.9968486122039
739,99.99694607780586
740,99.9970760319418
741,99.99730345167968
742,99.99733594021367
743,99.99733594021367
744,99.99733594021367
745,99.99733594021367
746,99.99733594021367
747,99.99733594021367
748,99.99733594021367
749,99.99733594021367
750,99.99733594021367
751,99.99733594021367
752,99.99733594021367
753,99.99733594021367
754,99.99733594021367
755,99.99733594021367
756,99.99733594021367
757,99.99733594021367
758,99.99736842874766
759,99.99740091728164
760,99.99743340581563
761,99.99746589434962
762,99.99746589434962
763,99.99746589434962
764,99.99746589434962
765,99.99746589434962
766,99.99746589434962
767,99.99746589434962
768,99.99746589434962
769,99.99749838288359
770,99.99753087141758
771,99.99753087141758
772,99.99753087141758
773,99.99753087141758
774,99.99753087141758
775,99.99753087141758
776,99.99756335995157
777,99.99756335995157
778,99.99756335995157
779,99.99756335995157
780,99.99759584848556
781,99.99759584848556
782,99.99759584848556
783,99.99759584848556
784,99.99762833701953
785,99.99766082555352
786,99.99769331408751
787,99.99769331408751
788,99.99769331408751
789,99.99772580262149
790,99.99772580262149
791,99.99772580262149
792,99.99772580262149
793,99.99775829115548
794,99.99775829115548
795,99.99775829115548
796,99.99775829115548
797,99.99775829115548
798,99.99775829115548
799,99.99775829115548
800,99.99775829115548
801,99.99785575675743
802,99.99792073382541
803,99.9979532223594
804,99.9979532223594
805,99.9979532223594
806,99.9979532223594
807,99.9979532223594
808,99.9979532223594
809,99.9979532223594
810,99.9979532223594
811,99.9979532223594
812,99.9979532223594
813,99.9979532223594
814,99.99798571089337
815,99.99805068796135
816,99.99805068796135
817,99.99805068796135
818,99.99805068796135
819,99.99805068796135
820,99.99805068796135
821,99.99805068796135
822,99.99805068796135
823,99.99805068796135
824,99.99805068796135
825,99.99805068796135
826,99.99805068796135
827,99.99805068796135
828,99.99805068796135
829,99.99805068796135
830,99.99805068796135
831,99.99808317649533
832,99.9981806420973
833,99.99824561916526
834,99.99824561916526
835,99.99824561916526
836,99.99824561916526
837,99.99824561916526
838,99.99824561916526
839,99.99824561916526
840,99.99824561916526
841,99.99827810769925
842,99.99827810769925
843,99.99831059623322
844,99.99831059623322
845,99.99834308476721
846,99.9983755733012
847,99.9983755733012
848,99.9983755733012
849,99.99840806183519
850,99.99847303890316
851,99.99853801597112
852,99.99857050450511
853,99.99857050450511
854,99.99857050450511
855,99.99857050450511
856,99.99857050450511
857,99.99857050450511
858,99.99857050450511
859,99.99857050450511
860,99.99857050450511
861,99.99857050450511
862,99.99857050450511
863,99.99857050450511
864,99.99857050450511
865,99.99857050450511
866,99.99857050450511
867,99.99857050450511
868,99.99857050450511
869,99.99857050450511
870,99.99857050450511
871,99.99857050450511
872,99.99857050450511
873,99.99857050450511
874,99.99857050450511
875,99.99857050450511
876,99.99857050450511
877,99.99857050450511
878,99.99857050450511
879,99.99857050450511
880,99.9986029930391
881,99.9986029930391
882,99.9986029930391
883,99.99866797010706
884,99.99866797010706
885,99.99873294717504
886,99.99873294717504
887,99.99873294717504
888,99.99873294717504
889,99.99873294717504
890,99.99876543570903
891,99.99876543570903
892,99.99876543570903
893,99.99879792424301
894,99.99879792424301
895,99.99879792424301
896,99.998830412777
897,99.998830412777
898,99.998830412777
899,99.99886290131099
900,99.99889538984496
901,99.99892787837895
902,99.99899285544693
903,99.99909032104888
904,99.99912280958286
905,99.99915529811685
906,99.99915529811685
907,99.99928525225279
908,99.99928525225279
909,99.99931774078678
910,99.99931774078678
911,99.99931774078678
912,99.99931774078678
913,99.99935022932075
914,99.99941520638873
915,99.99944769492272
916,99.99944769492272
917,99.99944769492272
918,99.99944769492272
919,99.9994801834567
920,99.99951267199069
921,99.99951267199069
922,99.99954516052468
923,99.99954516052468
924,99.99954516052468
925,99.99954516052468
926,99.99954516052468
927,99.99954516052468
928,99.99954516052468
929,99.99957764905865
930,99.99957764905865
931,99.99961013759264
932,99.99961013759264
933,99.99964262612663
934,99.99964262612663
935,99.99964262612663
936,99.99964262612663
937,99.99964262612663
938,99.99964262612663
939,99.99964262612663
940,99.99964262612663
941,99.99964262612663
942,99.99964262612663
943,99.99964262612663
944,99.99964262612663
945,99.99967511466062
946,99.99967511466062
947,99.99967511466062
948,99.99967511466062
949,99.9997076031946
950,99.9997076031946
951,99.9997076031946
952,99.9997076031946
953,99.99974009172858
954,99.99974009172858
955,99.99974009172858
956,99.99974009172858
957,99.99974009172858
958,99.99974009172858
959,99.99974009172858
960,99.99974009172858
961,99.99977258026257
962,99.99977258026257
963,99.99977258026257
964,99.99977258026257
965,99.99977258026257
966,99.99977258026257
967,99.99980506879655
968,99.99980506879655
969,99.99980506879655
970,99.99980506879655
971,99.99980506879655
972,99.99980506879655
973,99.99980506879655
974,99.99980506879655
975,99.99980506879655
976,99.99980506879655
977,99.99980506879655
978,99.99983755733054
979,99.99990253439852
980,99.99990253439852
981,99.99990253439852
982,99.99990253439852
983,99.99990253439852
984,99.99993502293249
985,99.99993502293249
986,99.99993502293249
987,99.99996751146648
988,99.99996751146648
989,99.99996751146648
990,99.99996751146648
991,99.99996751146648
992,99.99996751146648
993,99.99996751146648
994,100.00000000000047
995,100.00000000000047
996,100.00000000000047
997,100.00000000000047
998,100.00000000000047
999,100.00000000000047


==> data/AI/Detection/32_CDF_kernel_sum.csv <==
duration,distribution
0,0.0
1,12.27314799025349
2,18.057038186510255
3,18.75007105260168
4,19.01072989021901
5,19.13040615561848
6,19.268049255558225
7,19.416497087790717
8,20.06332207860125
9,20.759197048759155
10,20.84858122165003
11,20.975561694500357
12,21.09578269651257
13,21.89292183455925
14,23.26055178503085
15,23.63912004668632
16,24.621199633179124
17,27.472071590706726
18,28.351134378469762
19,28.73606421639404
20,28.97233780112095
21,29.11846458169915
22,29.250811894395017
23,29.333285017564233
24,29.38569341655017
25,29.39800920083826
26,29.656763828731048
27,29.75946325917339
28,29.77882746154636
29,29.787344300065584
30,29.795444296655056
31,29.80631060786924
32,29.90407898775624
33,30.493545581665042
34,30.935473816642627
35,30.960010648416592
36,31.348639958467412
37,31.5689456551808
38,32.11488542531142
39,32.33490691161817
40,32.48838053120822
41,32.62646415727827
42,32.74284831880073
43,32.843264592309666
44,32.86639931941083
45,32.87599142063521
46,32.90649667094879
47,33.04853555851136
48,33.09241764529785
49,33.12073447548024
50,33.27491862108692
51,33.4983790533141
52,33.577939019815176
53,33.59224901378991
54,33.6262689994657
55,33.86829784492724
56,34.126664051930945
57,34.170944033286744
58,34.175065084183146
59,34.24465400225097
60,34.52005388629312
61,34.78328482809062
62,35.022049990715814
63,35.23542095350699
64,35.429138766678435
65,35.69947023180203
66,36.356308902606806
67,36.626706683491946
68,36.725915062772636
69,36.72951032441674
70,36.817378708472155
71,37.04371913948671
72,37.525626304999484
73,37.890434046133066
74,38.06078976387803
75,38.11585553016613
76,38.133495522738755
77,38.1407902565094
78,38.14707130649633
79,38.15043919981511
80,38.22622864158798
81,38.32445175812562
82,38.34231911902357
83,38.354507008628666
84,38.39668383297527
85,38.4345311854606
86,38.445937496447414
87,38.44841012698525
88,38.45049433663401
89,38.451759072943595
90,38.45431696660343
91,38.45819643865418
92,38.46124696368554
93,38.46433064659767
94,38.4794695875918
95,38.484419585507595
96,38.56854586587548
97,38.62552057872823
98,38.72254053787772
99,38.86697626653636
100,38.9337657120987
101,38.95146728359278
102,38.954366229740586
103,38.95631780786624
104,38.957795701980814
105,38.95829307019245
106,38.959297280295935
107,38.96132464786336
108,38.964394120255164
109,38.98039990298957
110,39.091384066785714
111,39.101899851831696
112,39.12152931725087
113,39.365609214480386
114,39.91856898165522
115,40.365253004104055
116,40.55811818605556
117,40.62905710355496
118,40.657004460208704
119,40.676733399270205
120,40.70572286074833
121,40.76475809904928
122,40.85606542902514
123,40.91724171905617
124,40.96305643660787
125,40.98022748200953
126,40.988583267965
127,41.02167009613896
128,41.23266790203463
129,41.52841725119279
130,43.4946322127865
131,43.88494310107665
132,44.40203551493248
133,45.259465153909474
134,45.41624508789687
135,45.447579285229835
136,45.56031607986698
137,46.185252132525484
138,46.568310918605995
139,46.693410865932336
140,46.70468454539605
141,46.80486871373956
142,46.869441318130036
143,46.87621499948849
144,46.88030762934422
145,46.902286567458354
146,46.97351916904463
147,47.03966914119201
148,47.06070071128398
149,47.071993338108136
150,47.07554596819124
151,47.07983754533163
152,47.08343754381584
153,47.0870612265006
154,47.09581490702537
155,47.129588577015404
156,47.20939485920223
157,47.306073765863744
158,47.407858986164705
159,47.58936996237061
160,47.64772783253572
161,47.66603098272387
162,47.66910045511567
163,47.6745051896821
164,47.676835715016615
165,47.67839887225318
166,47.68075781862836
167,47.68629518471789
168,47.69823202179712
169,47.702234651690745
170,47.70545570296609
171,47.70707570228399
172,47.709519911781165
173,47.78736987900223
174,47.874736158005895
175,47.90374930368457
176,47.9195892970151
177,47.92461982121278
178,47.92883560891139
179,47.93137929205089
180,47.93137929205089
181,47.932236660110945
182,47.93568507971161
183,47.942619813633826
184,47.95220717801809
185,47.95921770138209
186,47.96450401494574
187,47.96804717134862
188,48.158619722686495
189,48.184582343333815
190,48.189082341439075
191,48.19360602374489
192,48.19360602374489
193,48.22651758883476
194,48.41949645494893
195,48.79820682180772
196,49.1770024517885
197,49.386962889699895
198,49.49294495033903
199,49.532535459985134
200,49.542956508228905
201,49.67149066463558
202,49.77674325189764
203,49.781551144610106
204,49.783483775375316
205,49.7893100887116
206,49.794189034025734
207,49.797130611734545
208,49.80107166270673
209,49.80206166228989
210,49.80504587155969
211,49.80804429134984
212,49.81105692166031
213,49.814083762491116
214,49.814083762491116
215,49.81612060373875
216,49.81612060373875
217,49.817148498042805
218,49.818181129186954
219,49.85241427266774
220,50.109814164288835
221,50.38303983872014
222,50.77002072841239
223,51.12388636889001
224,51.377477841062024
225,51.53414882772688
226,51.67438771604734
227,51.78083872385745
228,51.87803868293115
229,51.945292338824345
230,52.00303441977505
231,52.0424259821365
232,52.07209754859058
233,52.09306753976111
234,52.101934904448534
235,52.11084016385684
236,52.12201910651834
237,52.12875489315591
238,52.12875489315591
239,52.132151207515356
240,52.132151207515356
241,52.135575942915466
242,52.14016120414273
243,52.141312256289666
244,52.149402779198915
245,52.17957645070474
246,52.335721648117286
247,52.67619150476156
248,53.236540742509256
249,53.78263682836353
250,54.207768228308204
251,54.49549337031867
252,54.760491153477496
253,54.982198954863684
254,55.1650788778616
255,55.2834525122306
256,55.35984826953765
257,55.44262928731406
258,55.49884610574909
259,55.534424511821335
260,55.572603443114424
261,55.69623497000641
262,55.78683177396565
263,55.83292596508389
264,55.87794489349698
265,56.15786845984495
266,56.29772840095656
267,56.393848360485
268,56.43827992072434
269,56.47523201042872
270,56.48418463823815
271,56.49445410759837
272,56.49831936912878
273,56.50866462793077
274,56.50866462793077
275,56.50996725896125
276,56.51519673044357
277,56.53619040581466
278,56.57042828613555
279,56.61271879464481
280,56.67372929527197
281,56.754923471611264
282,56.88583078491345
283,57.03462914331414
284,57.64134257206638
285,59.409841827435116
286,60.818767549992714
287,61.529771987464535
288,61.8435402764042
289,61.996862317110704
290,62.076535967774426
291,62.15234909374785
292,62.326626915104555
293,62.51676841399234
294,62.65046098927968
295,62.7021635990891
296,62.73020569254506
297,62.73864674162252
298,62.73864674162252
299,62.74572831758817
300,62.75283357775437
301,62.75425936662773
302,62.75998146948159
303,62.76285199458873
304,62.76285199458873
305,62.76574146705632
306,62.767190940130234
307,62.767190940130234
308,62.767190940130234
309,62.774509358101426
310,62.88023562937458
311,63.023131884997206
312,63.0999823789549
313,63.14890920045939
314,63.192042866508366
315,63.214424436031926
316,63.24436126553221
317,63.26838651857422
318,63.301525451989406
319,63.34534595985445
320,63.3862722584118
321,63.43340855435441
322,63.47001485473071
323,63.49602484377913
324,63.50983746954224
325,63.522153253830325
326,63.523697463706455
327,63.52679535713892
328,63.52834904069526
329,63.52834904069526
330,63.52991219793183
331,63.54088745646857
332,63.55032324196929
333,63.57713849383655
334,63.69737844320921
335,63.978249377579345
336,64.21539454088663
337,64.38620025844213
338,64.4838644278467
339,64.57218281171264
340,64.62694068339354
341,64.67216803277151
342,64.69322802390414
343,64.71922380243224
344,64.73877747840963
345,64.74694852760078
346,64.76169904770582
347,64.76991746529806
348,64.78310482816654
349,64.78971745696123
350,64.79303324503879
351,64.80134639943324
352,64.82135481206129
353,64.83138743941596
354,64.83474112221441
355,64.84651216988976
356,64.8515711151281
357,64.85664427088676
358,64.8651232146851
359,64.86852426588466
360,64.87022952832456
361,64.87535952616456
362,64.882218470645
363,64.88393794360523
364,64.88738636320589
365,64.89084425648677
366,64.91511582521454
367,65.01768262413378
368,65.11704258229801
369,65.20443728234235
370,65.26227410009527
371,65.31148039516631
372,65.32733933585729
373,65.35207511491589
374,65.37156247513175
375,65.46393085729243
376,65.60997711158875
377,65.7331965333911
378,65.79049335137138
379,65.80844597539132
380,65.81564597235975
381,65.81745070844195
382,65.81745070844195
383,65.8192649182044
384,65.8229028114095
385,65.82655017829482
386,65.87043226508132
387,65.95659064985672
388,66.14038004615594
389,66.3762367889531
390,66.67181561186727
391,66.9014765677995
392,67.15772067043356
393,67.3289858614798
394,67.42603424166995
395,67.50087631542065
396,67.55339839856926
397,67.59853101114498
398,67.60984258532959
399,67.62307257975907
400,67.63065152393636
401,67.63445046970521
402,67.63825888915432
403,67.64398572884828
404,67.64781309565781
405,67.71303938398357
406,67.9245866633321
407,68.27931914554999
408,68.53442640655746
409,68.72041369666807
410,68.80392418782155
411,68.85648890253114
412,68.8701499494107
413,68.87601889430799
414,68.87994099791973
415,68.87994099791973
416,68.88585257437802
417,68.89572888600904
418,68.95908885933116
419,69.07618828371035
420,69.23932505712645
421,69.33504712208558
422,69.36503131998697
423,69.36703500335383
424,69.37506868418176
425,69.39318709760559
426,69.43959865701125
427,69.49825494810334
428,69.58137701836773
429,69.67485382111434
430,69.77465904224897
431,69.89715372751436
432,69.98105263955694
433,70.02002262314852
434,70.0426362978375
435,70.0714836541123
436,70.07974470326555
437,70.08802469977923
438,70.09424890768481
439,70.09632838049346
440,70.09632838049346
441,70.09841732698233
442,70.10051101031131
443,70.10260943048038
444,70.10260943048038
445,70.10260943048038
446,70.10260943048038
447,70.10260943048038
448,70.10685363921966
449,70.10898048042942
450,70.11324363652915
451,70.11751626630908
452,70.12179836976925
453,70.12179836976925
454,70.12609942058987
455,70.12609942058987
456,70.12825941968039
457,70.12825941968039
458,70.12825941968039
459,70.1326078389021
460,70.1326078389021
461,70.1326078389021
462,70.1347962590333
463,70.1347962590333
464,70.1347962590333
465,70.1347962590333
466,70.1347962590333
467,70.1347962590333
468,70.1347962590333
469,70.1347962590333
470,70.1347962590333
471,70.1347962590333
472,70.1370320475656
473,70.1594373012897
474,70.19536149669004
475,70.305611450269
476,70.44540507561905
477,70.70750391263006
478,70.92939645078059
479,71.0836848068697
480,71.22237948531405
481,71.3249083895124
482,71.40938519604848
483,71.47115832793348
484,71.51242567897881
485,71.55837302805361
486,71.58830038387367
487,71.6229030008831
488,71.67606929428676
489,71.78725240536755
490,72.0379259840313
491,72.52634156785632
492,73.07867607213653
493,73.5971042749036
494,73.98086411332051
495,74.37712447278983
496,74.7224969589488
497,75.08975364641967
498,75.50256926207625
499,75.96585117227333
500,76.44190360340916
501,76.85957921701943
502,77.29235587690295
503,77.71169885823221
504,77.98624611105443
505,78.27090651751321
506,78.4386853942379
507,78.59718953802563
508,78.6862231847483
509,78.74167737192549
510,78.78032998722965
511,78.80211471489925
512,78.82394207412983
513,78.84338206594457
514,78.85068627339543
515,78.86532310933781
516,78.87998836632086
517,78.88243731265815
518,78.89470572854513
519,78.90945624865017
520,78.91191940550779
521,78.91685519290324
522,78.92180045397893
523,78.92180045397893
524,78.92180045397893
525,78.92180045397893
526,78.9242920318772
527,78.92678834661561
528,78.92678834661561
529,78.92929413503423
530,78.93180466029295
531,78.93180466029295
532,78.93180466029295
533,78.93432939607202
534,78.93432939607202
535,78.93432939607202
536,78.98003042946104
537,79.45824285968739
538,79.56527649883111
539,79.5857017533889
540,79.6010491153479
541,79.64717646434693
542,79.67285013774749
543,79.71657590881031
544,79.74492116003337
545,79.77848167221842
546,79.81469007802541
547,79.83023638726907
548,79.84840690593411
549,79.86661058247994
550,79.86921584454088
551,79.87182584344193
552,79.87444057918309
553,79.87444057918309
554,79.87968899802587
555,79.88494689054886
556,79.89548162295529
557,80.001018420624
558,80.23361621742492
559,80.4454477071801
560,80.50645820780726
561,80.5170876770159
562,80.5170876770159
563,80.5170876770159
564,80.52243083266089
565,80.52778346198609
566,80.5465508225051
567,80.5975808010188
568,80.71865443425094
569,80.89654172777207
570,81.19624160158266
571,81.65063719973188
572,82.01641599308817
573,82.36383479417499
574,82.70098412590158
575,82.86712879278805
576,82.99536452826773
577,83.06642660361003
578,83.09106764586642
579,83.11026605883552
580,83.11576079336405
581,83.1212650015728
582,83.12677868346178
583,83.13230183903097
584,83.13783446828039
585,83.13783446828039
586,83.13783446828039
587,83.13783446828039
588,83.14061973026554
589,83.14898972674133
590,83.1853212903912
591,83.2609070480393
592,83.31138281626002
593,83.37037068615987
594,83.44071276180532
595,83.50553641872168
596,83.62693215708136
597,83.77398262148115
598,83.94110781427055
599,84.15958509070117
600,84.40400604041866
601,84.53496072212195
602,84.65472698748353
603,84.77183588554294
604,84.86052847977764
605,84.96083106912393
606,85.05842892276692
607,85.10730837587032
608,85.136108363744
609,85.16207098439132
610,85.17362887426168
611,85.19388833941558
612,85.1996862317112
613,85.21420464665081
614,85.21711306647884
615,85.22002622314699
616,85.22294411665526
617,85.22586674700362
618,85.25806778607686
619,85.38121615527756
620,86.1213000541896
621,87.60679679713834
622,88.3728385798576
623,88.7358179007084
624,88.85996100633236
625,88.98726358431021
626,89.27192872760911
627,89.57783859880495
628,89.87531215776346
629,90.00044999981068
630,90.03924472031817
631,90.081089965857
632,90.11402047830732
633,90.16199519494955
634,90.1830172913613
635,90.20106465218346
636,90.20106465218346
637,90.2101167536352
638,90.2101167536352
639,90.213143594466
640,90.22223832747875
641,90.23134727101183
642,90.23438832236297
643,90.23743411055422
644,90.23743411055422
645,90.23743411055422
646,90.24355410797737
647,90.25274831463244
648,90.25581778702426
649,90.26196620548808
650,90.26812409763212
651,90.27120778054424
652,90.27738462004874
653,90.2866640898258
654,90.28976198325827
655,90.28976198325827
656,90.29286935037096
657,90.29598145432377
658,90.30221513590958
659,90.30845829117563
660,90.30845829117563
661,90.31158934248886
662,90.31472513064222
663,90.31472513064222
664,90.31787039247578
665,90.32102039114946
666,90.32417512666326
667,90.32417512666326
668,90.32733933585729
669,90.32733933585729
670,90.33051301873152
671,90.33051301873152
672,90.33051301873152
673,90.33051301873152
674,90.33051301873152
675,90.33051301873152
676,90.34011933047623
677,90.34011933047623
678,90.34333090807137
679,90.3465472225066
680,90.3465472225066
681,90.3465472225066
682,90.35300827241774
683,90.36271405780477
684,90.37243405371214
685,90.45030770513375
686,90.63552762714643
687,90.91864382372908
688,91.13373425948048
689,91.37198310653359
690,91.57462512647379
691,91.6990050741033
692,91.77111872795017
693,91.83677133188593
694,91.86964500225491
695,91.89598183327098
696,91.9157628775737
697,91.93557234291707
698,91.95210391490379
699,91.9587260173787
700,91.97862074584407
701,91.99522337043243
702,92.01850020273692
703,92.01850020273692
704,92.02850440905094
705,92.04186229816341
706,92.05189492551808
707,92.07198860126812
708,92.08540333246191
709,92.1021954306547
710,92.1492796213561
711,92.20316591445662
712,92.37517005256014
713,92.55754787050631
714,92.69959623174911
715,92.87232510638958
716,93.01137978468236
717,93.20836601753027
718,93.41583014070326
719,93.59974269484535
720,93.7702689388343
721,93.91712519278957
722,94.0676051294296
723,94.19774507463381
724,94.33835343648293
725,94.39330078176826
726,94.47927442977935
727,94.52059862290602
728,94.55508281891267
729,94.59306753976121
730,94.6207306860083
731,94.6415064667343
732,94.65884330153985
733,94.66578750914229
734,94.68664855299028
735,94.68664855299028
736,94.69362118163338
737,94.69362118163338
738,94.69711696963515
739,94.69711696963515
740,94.69711696963515
741,94.71817696076778
742,94.72169169613
743,94.72169169613
744,94.72169169613
745,94.72522064201254
746,94.72875432473519
747,94.72875432473519
748,94.72875432473519
749,94.73939800446416
750,94.74650326463038
751,94.74650326463038
752,94.7500653683937
753,94.7500653683937
754,94.75363694583724
755,94.76078957440457
756,94.76078957440457
757,94.76078957440457
758,94.76438009920855
759,94.76438009920855
760,94.76438009920855
761,94.76438009920855
762,94.76438009920855
763,94.76438009920855
764,94.7679990450532
765,94.77162272773796
766,94.77525114726285
767,94.77525114726285
768,94.77525114726285
769,94.77525114726285
770,94.77525114726285
771,94.78620745843914
772,94.78620745843914
773,94.80085376806174
774,94.80085376806174
775,94.80085376806174
776,94.81555691976567
777,94.84132059312834
778,94.92976687167727
779,95.0478468219594
780,95.22519411570791
781,95.45456138755327
782,95.68051813451885
783,95.95127117841231
784,96.18894686781202
785,96.43064413446581
786,96.65403351409132
787,96.83670027928427
788,96.98227284956951
789,97.13176752346648
790,97.24028853040501
791,97.27026325462617
792,97.36780426618785
793,97.41288003668225
794,97.44672949611407
795,97.46555843555453
796,97.48064053446733
797,97.5070673654455
798,97.51084736385393
799,97.51841683435099
800,97.52220630643963
801,97.52600051536838
802,97.52600051536838
803,97.53360788058633
804,97.53741630003543
805,97.53741630003543
806,97.53741630003543
807,97.53741630003543
808,97.53741630003543
809,97.53741630003543
810,97.54125314052517
811,97.54125314052517
812,97.54125314052517
813,97.54125314052517
814,97.54125314052517
815,97.54125314052517
816,97.54125314052517
817,97.54125314052517
818,97.54125314052517
819,97.54125314052517
820,97.54125314052517
821,97.54125314052517
822,97.54125314052517
823,97.54125314052517
824,97.54125314052517
825,97.54125314052517
826,97.54125314052517
827,97.54125314052517
828,97.54125314052517
829,97.54125314052517
830,97.54125314052517
831,97.54125314052517
832,97.54125314052517
833,97.54519892833747
834,97.54519892833747
835,97.54915418982999
836,97.55311418816262
837,97.55707892333537
838,97.55707892333537
839,97.55707892333537
840,97.55707892333537
841,97.55707892333537
842,97.55707892333537
843,97.55707892333537
844,97.55707892333537
845,97.55707892333537
846,97.55707892333537
847,97.55707892333537
848,97.55707892333537
849,97.55707892333537
850,97.55707892333537
851,97.55707892333537
852,97.55707892333537
853,97.56111944794988
854,97.56111944794988
855,97.56111944794988
856,97.56111944794988
857,97.56111944794988
858,97.56111944794988
859,97.56111944794988
860,97.56111944794988
861,97.56111944794988
862,97.56111944794988
863,97.56111944794988
864,97.56111944794988
865,97.56111944794988
866,97.56111944794988
867,97.56111944794988
868,97.56111944794988
869,97.56111944794988
870,97.56111944794988
871,97.56524523568639
872,97.56524523568639
873,97.56524523568639
874,97.56524523568639
875,97.56524523568639
876,97.56524523568639
877,97.56524523568639
878,97.56524523568639
879,97.56524523568639
880,97.56524523568639
881,97.56524523568639
882,97.56524523568639
883,97.56942786550424
884,97.56942786550424
885,97.56942786550424
886,97.56942786550424
887,97.57362944268252
888,97.57783575670092
889,97.58625785841792
890,97.59047364611654
891,97.60735574427144
892,97.61580626702911
893,97.61580626702911
894,97.62004100208817
895,97.62851994588651
896,97.63276415462579
897,97.63701310020518
898,97.64552046504419
899,97.65403730356341
900,97.65403730356341
901,97.65830519650325
902,97.65830519650325
903,97.6625825631233
904,97.6625825631233
905,97.6625825631233
906,97.6625825631233
907,97.6668788771038
908,97.67548097874503
909,97.67548097874503
910,97.67979150324585
911,97.67979150324585
912,97.68411150142691
913,97.6970857064904
914,97.70141517835167
915,97.70141517835167
916,97.70141517835167
917,97.70141517835167
918,97.70141517835167
919,97.70141517835167
920,97.70577307125362
921,97.71013570099566
922,97.71013570099566
923,97.7188799078402
924,97.72763358836497
925,97.73639674256995
926,97.74078305651256
927,97.74517410729527
928,97.75396568254092
929,97.75396568254092
930,97.75396568254092
931,97.75837568068408
932,97.75837568068408
933,97.76721462433085
934,97.77606304165782
935,97.82478144219743
936,97.86025090094714
937,97.91795035033685
938,97.97126822262405
939,98.07801765136114
940,98.1225439484027
941,98.17157498038964
942,98.176037083774
943,98.19837128489645
944,98.20731443902564
945,98.2386486363586
946,98.2610538900827
947,98.28796861559229
948,98.30593071329247
949,98.32391175835308
950,98.3329117545636
951,98.34192122445435
952,98.36897805516726
953,98.37800647241846
954,98.38252541788415
955,98.38704910018997
956,98.39610593848182
957,98.39610593848182
958,98.39610593848182
959,98.39610593848182
960,98.4006533049882
961,98.4006533049882
962,98.40521014517479
963,98.4097717222015
964,98.41890434993513
965,98.41890434993513
966,98.41890434993513
967,98.41890434993513
968,98.41890434993513
969,98.41890434993513
970,98.44187802447253
971,98.46947485495807
972,98.5339337751859
973,98.61228584745871
974,98.71840053962096
975,98.86157153197
976,99.05574408179208
977,99.21309243659277
978,99.3613365847005
979,99.47263337994396
980,99.56083334280713
981,99.62588910488893
982,99.6631017207994
983,99.72363380057536
984,99.76558325659664
985,99.80290955666979
986,99.8309327027653
987,99.86833479228021
988,99.88237478636863
989,99.91516793045572
990,99.91985740216542
991,99.93394002781486
992,99.93394002781486
993,99.93864371004489
994,99.94806054818515
995,99.95748686000566
996,99.96692264550639
997,99.98581316386827
998,99.99526789672944
999,100.00000000000013


==> data/AI/Detection/32_cumulative_kernel.csv <==
duration,distribution
0,0.15581487394673443
1,73.880464724406
2,91.25234355415549
3,92.64002353726511
4,93.0314671495524
5,93.1752459220237
6,93.3130493249682
7,93.44043851245168
8,93.92612223841897
9,94.39057917549576
10,94.44427213881525
11,94.51361487946684
12,94.57379538684401
13,94.94213423696097
14,95.52894397863435
15,95.68054763977172
16,96.04925639371653
17,97.05661833351496
18,97.34998052314076
19,97.47167888250347
20,97.5426435091695
21,97.58444264171656
22,97.62057940028348
23,97.64211918472058
24,97.65523654353898
25,97.65819577416177
26,97.71797792357047
27,97.74082659847537
28,97.74498090300354
29,97.74674505972098
30,97.7483669457354
31,97.75047255214008
32,97.76882547282958
33,97.87612603704673
34,97.95420419886372
35,97.95841541167309
36,98.02326239810928
37,98.05902925284833
38,98.14533066129984
39,98.17921954275903
40,98.20226739664815
41,98.2224982906175
42,98.23914396287076
43,98.25317185418847
44,98.25633026379549
45,98.25761070012267
46,98.26159427980721
47,98.27974802151248
48,98.28523967064902
49,98.28871107580268
50,98.30723472133579
51,98.33355480139436
52,98.34274548880941
53,98.34436737482383
54,98.34815177552414
55,98.37458567214513
56,98.4023000050933
57,98.40696648415232
58,98.40739329626138
59,98.41447837727173
60,98.44205043951688
61,98.467972161607
62,98.49110537791793
63,98.51145008844969
64,98.52963228429556
65,98.55461501974574
66,98.61439716915444
67,98.63864009694893
68,98.64740397225492
69,98.64771696780157
70,98.65525731506159
71,98.67440695168798
72,98.71461265236124
73,98.74463177069832
74,98.7584604830318
75,98.7628708748254
76,98.76426512771498
77,98.76483421052706
78,98.76531793091732
79,98.76557401818276
80,98.77126484630352
81,98.77854910629812
82,98.7798579967659
83,98.78074007512461
84,98.78375621402863
85,98.78643090324539
86,98.7872276191823
87,98.78739834402592
88,98.78754061472894
89,98.78762597715075
90,98.78779670199437
91,98.78805278925981
92,98.78825196824404
93,98.78845114722826
94,98.78941858800879
95,98.78973158355544
96,98.79499559956716
97,98.79852391300203
98,98.80447082838823
99,98.81323470369422
100,98.81724673751935
101,98.8182995407217
102,98.81847026556531
103,98.81858408212774
104,98.81866944454954
105,98.81869789869015
106,98.81875480697136
107,98.81886862353377
108,98.81903934837739
109,98.81992142673612
110,98.82598215868474
111,98.8265512414968
112,98.82760404469914
113,98.84057913281451
114,98.86971617279286
115,98.89304856808803
116,98.90303597143998
117,98.90667810143728
118,98.90810080846747
119,98.9090967033886
120,98.91054786455939
121,98.91347864104159
122,98.917974395257
123,98.9209620800204
124,98.9231815029875
125,98.92400667306501
126,98.92440503103347
127,98.92597000876668
128,98.93587204969683
129,98.9496438537491
130,99.0404979246972
131,99.05839557913704
132,99.08192715341643
133,99.12065323877827
134,99.12768141150742
135,99.12907566439702
136,99.13405513900268
137,99.1614564764042
138,99.17813060279805
139,99.1835368895128
140,99.18402060990306
141,99.18828873099363
142,99.1910203284916
143,99.19130486989765
144,99.19147559474126
145,99.19238612724058
146,99.19531690372278
147,99.19802004708015
148,99.19887367129826
149,99.19932893754793
150,99.19947120825094
151,99.19964193309457
152,99.19978420379758
153,99.1999264745006
154,99.20026792418784
155,99.20157681465562
156,99.20464986184085
157,99.20834890011935
158,99.21221866324147
159,99.21907611112701
160,99.2212670799535
161,99.22194997932799
162,99.22206379589042
163,99.22226297487464
164,99.22234833729645
165,99.22240524557766
166,99.22249060799948
167,99.2226897869837
168,99.22311659909275
169,99.22325886979577
170,99.22337268635819
171,99.2234295946394
172,99.22351495706121
173,99.22621810041858
174,99.22923423932258
175,99.23023013424371
176,99.23077076291518
177,99.23094148775881
178,99.23108375846182
179,99.23116912088364
180,99.23116912088364
181,99.23119757502423
182,99.23131139158666
183,99.23153902471148
184,99.23185202025813
185,99.23207965338295
186,99.23225037822657
187,99.23236419478899
188,99.23845338087823
189,99.23927855095573
190,99.23942082165875
191,99.23956309236178
192,99.23956309236178
193,99.24058744142351
194,99.24656281095032
195,99.25822900859791
196,99.26983829796428
197,99.27624047960015
198,99.2794557974884
199,99.28065087139375
200,99.2809638669404
201,99.28480517592192
202,99.28793513138835
203,99.28807740209137
204,99.28813431037258
205,99.2883050352162
206,99.28844730591922
207,99.28853266834102
208,99.28864648490344
209,99.28867493904404
210,99.28876030146586
211,99.28884566388766
212,99.28893102630947
213,99.28901638873128
214,99.28901638873128
215,99.2890732970125
216,99.2890732970125
217,99.28910175115308
218,99.28913020529369
219,99.29006919193361
220,99.29709736466276
221,99.30452389536038
222,99.3149950191026
223,99.3245271562049
224,99.33132769580921
225,99.33551045447798
226,99.33923794689709
227,99.34205490681687
228,99.34461577947121
229,99.34637993618865
230,99.34788800564066
231,99.3489123547024
232,99.3496806164987
233,99.35022124517018
234,99.35044887829501
235,99.35067651141983
236,99.35096105282587
237,99.3511317776695
238,99.3511317776695
239,99.3512171400913
240,99.3512171400913
241,99.35130250251311
242,99.35141631907553
243,99.35144477321613
244,99.35164395220035
245,99.35238375985605
246,99.35619661469697
247,99.36447676961268
248,99.37804939468073
249,99.39122366178032
250,99.40143869825711
251,99.40832460028324
252,99.4146414194973
253,99.41990543550901
254,99.42423046488081
255,99.42701897065999
256,99.42881158151803
257,99.43074646307909
258,99.43205535354687
259,99.43288052362438
260,99.4337626019831
261,99.43660801604348
262,99.43868516830756
263,99.4397379715099
264,99.44076232057164
265,99.4471075939263
266,99.45026600353333
267,99.45242851821922
268,99.45342441314034
269,99.45424958321786
270,99.45444876220209
271,99.45467639532691
272,99.45476175774873
273,99.45498939087355
274,99.45498939087355
275,99.45501784501415
276,99.45513166157657
277,99.45558692782623
278,99.45632673548194
279,99.45723726798126
280,99.45854615844904
281,99.46028186102586
282,99.46307036680506
283,99.46622877641208
284,99.47906159382443
285,99.51633651801548
286,99.54592882424349
287,99.56081033977931
288,99.5673547921182
289,99.57054165586582
290,99.57219199602085
291,99.57375697375406
292,99.57734219547014
293,99.58124041273287
294,99.58397201023085
295,99.5850248134332
296,99.58559389624526
297,99.58576462108888
298,99.58576462108888
299,99.5859068917919
300,99.58604916249492
301,99.58607761663552
302,99.58619143319794
303,99.58624834147915
304,99.58624834147915
305,99.58630524976036
306,99.58633370390095
307,99.58633370390095
308,99.58633370390095
309,99.58647597460397
310,99.58852467272746
311,99.59128472436602
312,99.59276433967743
313,99.59370332631737
314,99.59452849639487
315,99.59495530850393
316,99.595524391316
317,99.59597965756566
318,99.59660564865895
319,99.59743081873647
320,99.59819908053277
321,99.5990811588915
322,99.59976405826598
323,99.60024777865625
324,99.60050386592168
325,99.60073149904652
326,99.60075995318711
327,99.60081686146832
328,99.60084531560892
329,99.60084531560892
330,99.60087376974953
331,99.60107294873374
332,99.60124367357737
333,99.60172739396764
334,99.60388990865351
335,99.6089262915404
336,99.61316595849038
337,99.61621055153499
338,99.61794625411183
339,99.61951123184504
340,99.62047867262557
341,99.62127538856248
342,99.62164529239033
343,99.62210055863999
344,99.62244200832724
345,99.62258427903026
346,99.62284036629569
347,99.62298263699871
348,99.62321027012354
349,99.62332408668595
350,99.62338099496716
351,99.62352326567019
352,99.62386471535744
353,99.62403544020106
354,99.62409234848226
355,99.6242915274665
356,99.6243768898883
357,99.62446225231011
358,99.62460452301313
359,99.62466143129434
360,99.62468988543493
361,99.62477524785675
362,99.62488906441916
363,99.62491751855977
364,99.62497442684098
365,99.62503133512219
366,99.62542969309064
367,99.62710848738627
368,99.62873037340069
369,99.63015308043089
370,99.63109206707081
371,99.63188878300772
372,99.63214487027317
373,99.63254322824162
374,99.63285622378827
375,99.63433583909968
376,99.6366690786292
377,99.63863241433086
378,99.63954294683019
379,99.63982748823622
380,99.63994130479864
381,99.63996975893924
382,99.63996975893924
383,99.63999821307983
384,99.64005512136104
385,99.64011202964225
386,99.64079492901675
387,99.64213227362512
388,99.64497768768551
389,99.6486198176828
390,99.65317248017942
391,99.65670079361429
392,99.66062746501763
393,99.66324524595318
394,99.66472486126459
395,99.66586302688874
396,99.66665974282566
397,99.66734264220015
398,99.66751336704377
399,99.667712546028
400,99.66782636259042
401,99.66788327087163
402,99.66794017915284
403,99.66802554157465
404,99.66808244985586
405,99.66904989063639
406,99.67217984610282
407,99.67741540797392
408,99.68117135453363
409,99.68390295203162
410,99.68512648007759
411,99.68589474187388
412,99.68609392085811
413,99.68617928327991
414,99.68623619156112
415,99.68623619156112
416,99.68632155398294
417,99.68646382468596
418,99.68737435718528
419,99.6890531514809
420,99.69138639101041
421,99.6927521897594
422,99.69317900186846
423,99.69320745600906
424,99.69332127257148
425,99.69357735983692
426,99.69423180507081
427,99.69505697514832
428,99.69622359491308
429,99.69753248538086
430,99.69892673827044
431,99.70063398670668
432,99.70180060647144
433,99.70234123514291
434,99.70265423068956
435,99.70305258865801
436,99.70316640522043
437,99.70328022178285
438,99.70336558420466
439,99.70339403834527
440,99.70339403834527
441,99.70342249248586
442,99.70345094662646
443,99.70347940076707
444,99.70347940076707
445,99.70347940076707
446,99.70347940076707
447,99.70347940076707
448,99.70353630904827
449,99.70356476318887
450,99.70362167147007
451,99.70367857975128
452,99.70373548803249
453,99.70373548803249
454,99.7037923963137
455,99.7037923963137
456,99.7038208504543
457,99.7038208504543
458,99.7038208504543
459,99.70387775873552
460,99.70387775873552
461,99.70387775873552
462,99.70390621287612
463,99.70390621287612
464,99.70390621287612
465,99.70390621287612
466,99.70390621287612
467,99.70390621287612
468,99.70390621287612
469,99.70390621287612
470,99.70390621287612
471,99.70390621287612
472,99.70393466701671
473,99.70421920842276
474,99.70467447467242
475,99.706068727562
476,99.70783288427944
477,99.71113356458949
478,99.71392207036868
479,99.71585695192974
480,99.71759265450657
481,99.71887309083375
482,99.7199258940361
483,99.72069415583239
484,99.72120633036326
485,99.72177541317532
486,99.72214531700317
487,99.72257212911224
488,99.72322657434613
489,99.7245923730951
490,99.72766542028033
491,99.73364078980714
492,99.74038442113026
493,99.74670124034432
494,99.75136771940335
495,99.7561764691654
496,99.76035922783417
497,99.76479807376838
498,99.76977754837405
499,99.77535455993241
500,99.78107384219378
501,99.78608177094006
502,99.79126042452997
503,99.79626835327625
504,99.79954057944569
505,99.80292662217755
506,99.80491841201982
507,99.80679638529966
508,99.807849188502
509,99.8085036337359
510,99.80895889998557
511,99.80921498725101
512,99.80947107451644
513,99.80969870764127
514,99.80978407006307
515,99.8099547949067
516,99.81012551975031
517,99.81015397389092
518,99.81029624459393
519,99.81046696943756
520,99.81049542357815
521,99.81055233185936
522,99.81060924014056
523,99.81060924014056
524,99.81060924014056
525,99.81060924014056
526,99.81063769428117
527,99.81066614842177
528,99.81066614842177
529,99.81069460256236
530,99.81072305670297
531,99.81072305670297
532,99.81072305670297
533,99.81075151084356
534,99.81075151084356
535,99.81075151084356
536,99.81126368537443
537,99.81661306380796
538,99.81780813771331
539,99.81803577083814
540,99.81820649568176
541,99.81871867021262
542,99.81900321161866
543,99.81948693200893
544,99.81979992755558
545,99.82016983138342
546,99.82056818935187
547,99.82073891419549
548,99.82093809317972
549,99.82113727216395
550,99.82116572630456
551,99.82119418044515
552,99.82122263458575
553,99.82122263458575
554,99.82127954286696
555,99.82133645114817
556,99.82145026771059
557,99.82258843333474
558,99.82509239770788
559,99.82736872895619
560,99.82802317419008
561,99.8281369907525
562,99.8281369907525
563,99.8281369907525
564,99.8281938990337
565,99.82825080731492
566,99.82844998629915
567,99.82899061497062
568,99.8302710512978
569,99.83214902457766
570,99.83530743418468
571,99.84008772980614
572,99.84392903878766
573,99.84757116878495
574,99.85109948221982
575,99.85283518479666
576,99.85417252940503
577,99.85491233706074
578,99.85516842432618
579,99.85536760331041
580,99.85542451159162
581,99.85548141987283
582,99.85553832815404
583,99.85559523643525
584,99.85565214471646
585,99.85565214471646
586,99.85565214471646
587,99.85565214471646
588,99.85568059885705
589,99.85576596127886
590,99.85613586510671
591,99.85690412690302
592,99.85741630143387
593,99.85801383838655
594,99.85872519190166
595,99.85937963713555
596,99.86060316518152
597,99.86208278049293
598,99.86376157478854
599,99.86595254361504
600,99.86839959970698
601,99.86970849017476
602,99.87090356408011
603,99.87207018384487
604,99.8729522622036
605,99.87394815712473
606,99.87491559790526
607,99.87539931829552
608,99.87568385970155
609,99.875939946967
610,99.87605376352941
611,99.87625294251364
612,99.87630985079485
613,99.87645212149788
614,99.87648057563847
615,99.87650902977907
616,99.87653748391966
617,99.87656593806027
618,99.87687893360692
619,99.87807400751227
620,99.88524445094444
621,99.89961379194939
622,99.9070118685064
623,99.91051172780068
624,99.91170680170603
625,99.912930329752
626,99.91566192724997
627,99.91859270373217
628,99.92143811779256
629,99.92263319169791
630,99.92300309552576
631,99.92340145349422
632,99.92371444904087
633,99.92416971529053
634,99.92436889427476
635,99.92453961911838
636,99.92453961911838
637,99.92462498154019
638,99.92462498154019
639,99.92465343568078
640,99.9247387981026
641,99.92482416052441
642,99.924852614665
643,99.9248810688056
644,99.9248810688056
645,99.9248810688056
646,99.92493797708681
647,99.92502333950863
648,99.92505179364922
649,99.92510870193043
650,99.92516561021164
651,99.92519406435224
652,99.92525097263345
653,99.92533633505526
654,99.92536478919585
655,99.92536478919585
656,99.92539324333646
657,99.92542169747706
658,99.92547860575827
659,99.92553551403948
660,99.92553551403948
661,99.92556396818007
662,99.92559242232068
663,99.92559242232068
664,99.92562087646128
665,99.92564933060187
666,99.92567778474248
667,99.92567778474248
668,99.92570623888307
669,99.92570623888307
670,99.92573469302367
671,99.92573469302367
672,99.92573469302367
673,99.92573469302367
674,99.92573469302367
675,99.92573469302367
676,99.92582005544548
677,99.92582005544548
678,99.92584850958607
679,99.92587696372668
680,99.92587696372668
681,99.92587696372668
682,99.92593387200789
683,99.9260192344297
684,99.9261045968515
685,99.926787496226
686,99.92840938224042
687,99.93088489247296
688,99.9327628657528
689,99.93484001801689
690,99.93660417473433
691,99.93768543207729
692,99.93831142317056
693,99.93888050598264
694,99.93916504738868
695,99.9393926805135
696,99.93956340535712
697,99.93973413020075
698,99.93987640090376
699,99.93993330918497
700,99.9401040340286
701,99.9402463047316
702,99.94044548371583
703,99.94044548371583
704,99.94053084613765
705,99.94064466270007
706,99.94073002512187
707,99.9409007499655
708,99.94101456652791
709,99.94115683723092
710,99.94155519519938
711,99.94201046144904
712,99.94346162261985
713,99.94499814621246
714,99.9461932201178
715,99.9476443812886
716,99.94881100105336
717,99.95046134120838
718,99.95219704378522
719,99.95373356737782
720,99.95515627440803
721,99.95637980245398
722,99.95763178464055
723,99.9587130419835
724,99.95987966174826
725,99.96033492799793
726,99.96104628151302
727,99.96138773120026
728,99.96167227260631
729,99.96198526815296
730,99.96221290127778
731,99.9623836261214
732,99.96252589682442
733,99.96258280510563
734,99.96275352994924
735,99.96275352994924
736,99.96281043823045
737,99.96281043823045
738,99.96283889237105
739,99.96283889237105
740,99.96283889237105
741,99.96300961721467
742,99.96303807135527
743,99.96303807135527
744,99.96303807135527
745,99.96306652549588
746,99.96309497963647
747,99.96309497963647
748,99.96309497963647
749,99.96318034205828
750,99.96323725033949
751,99.96323725033949
752,99.96326570448008
753,99.96326570448008
754,99.96329415862068
755,99.9633510669019
756,99.9633510669019
757,99.9633510669019
758,99.9633795210425
759,99.9633795210425
760,99.9633795210425
761,99.9633795210425
762,99.9633795210425
763,99.9633795210425
764,99.96340797518309
765,99.96343642932369
766,99.9634648834643
767,99.9634648834643
768,99.9634648834643
769,99.9634648834643
770,99.9634648834643
771,99.9635502458861
772,99.9635502458861
773,99.96366406244852
774,99.96366406244852
775,99.96366406244852
776,99.96377787901093
777,99.96397705799517
778,99.96465995736966
779,99.96557048986898
780,99.96693628861797
781,99.96870044533541
782,99.97043614791224
783,99.97251330017633
784,99.97433436517497
785,99.97618388431422
786,99.97789113275046
787,99.97928538564004
788,99.98039509712359
789,99.98153326274775
790,99.98235843282527
791,99.98258606595009
792,99.98332587360579
793,99.98366732329303
794,99.98392341055848
795,99.9840656812615
796,99.98417949782392
797,99.98437867680813
798,99.98440713094874
799,99.98446403922995
800,99.98449249337055
801,99.98452094751114
802,99.98452094751114
803,99.98457785579235
804,99.98460630993296
805,99.98460630993296
806,99.98460630993296
807,99.98460630993296
808,99.98460630993296
809,99.98460630993296
810,99.98463476407355
811,99.98463476407355
812,99.98463476407355
813,99.98463476407355
814,99.98463476407355
815,99.98463476407355
816,99.98463476407355
817,99.98463476407355
818,99.98463476407355
819,99.98463476407355
820,99.98463476407355
821,99.98463476407355
822,99.98463476407355
823,99.98463476407355
824,99.98463476407355
825,99.98463476407355
826,99.98463476407355
827,99.98463476407355
828,99.98463476407355
829,99.98463476407355
830,99.98463476407355
831,99.98463476407355
832,99.98463476407355
833,99.98466321821415
834,99.98466321821415
835,99.98469167235476
836,99.98472012649535
837,99.98474858063595
838,99.98474858063595
839,99.98474858063595
840,99.98474858063595
841,99.98474858063595
842,99.98474858063595
843,99.98474858063595
844,99.98474858063595
845,99.98474858063595
846,99.98474858063595
847,99.98474858063595
848,99.98474858063595
849,99.98474858063595
850,99.98474858063595
851,99.98474858063595
852,99.98474858063595
853,99.98477703477656
854,99.98477703477656
855,99.98477703477656
856,99.98477703477656
857,99.98477703477656
858,99.98477703477656
859,99.98477703477656
860,99.98477703477656
861,99.98477703477656
862,99.98477703477656
863,99.98477703477656
864,99.98477703477656
865,99.98477703477656
866,99.98477703477656
867,99.98477703477656
868,99.98477703477656
869,99.98477703477656
870,99.98477703477656
871,99.98480548891715
872,99.98480548891715
873,99.98480548891715
874,99.98480548891715
875,99.98480548891715
876,99.98480548891715
877,99.98480548891715
878,99.98480548891715
879,99.98480548891715
880,99.98480548891715
881,99.98480548891715
882,99.98480548891715
883,99.98483394305775
884,99.98483394305775
885,99.98483394305775
886,99.98483394305775
887,99.98486239719836
888,99.98489085133895
889,99.98494775962016
890,99.98497621376076
891,99.98509003032318
892,99.98514693860439
893,99.98514693860439
894,99.98517539274499
895,99.9852323010262
896,99.98526075516679
897,99.9852892093074
898,99.9853461175886
899,99.98540302586981
900,99.98540302586981
901,99.9854314800104
902,99.9854314800104
903,99.98545993415101
904,99.98545993415101
905,99.98545993415101
906,99.98545993415101
907,99.98548838829161
908,99.98554529657282
909,99.98554529657282
910,99.98557375071341
911,99.98557375071341
912,99.98560220485402
913,99.98568756727583
914,99.98571602141642
915,99.98571602141642
916,99.98571602141642
917,99.98571602141642
918,99.98571602141642
919,99.98571602141642
920,99.98574447555703
921,99.98577292969763
922,99.98577292969763
923,99.98582983797884
924,99.98588674626005
925,99.98594365454126
926,99.98597210868185
927,99.98600056282245
928,99.98605747110366
929,99.98605747110366
930,99.98605747110366
931,99.98608592524427
932,99.98608592524427
933,99.98614283352548
934,99.98619974180669
935,99.98651273735332
936,99.98674037047816
937,99.987110274306
938,99.98745172399325
939,99.98813462336774
940,99.98841916477377
941,99.98873216032042
942,99.98876061446103
943,99.98890288516404
944,99.98895979344525
945,99.98915897242948
946,99.9893012431325
947,99.98947196797612
948,99.98958578453853
949,99.98969960110095
950,99.98975650938216
951,99.98981341766337
952,99.989984142507
953,99.99004105078821
954,99.9900695049288
955,99.9900979590694
956,99.99015486735061
957,99.99015486735061
958,99.99015486735061
959,99.99015486735061
960,99.99018332149122
961,99.99018332149122
962,99.9902117756318
963,99.99024022977241
964,99.99029713805362
965,99.99029713805362
966,99.99029713805362
967,99.99029713805362
968,99.99029713805362
969,99.99029713805362
970,99.99043940875664
971,99.99061013360026
972,99.9910084915687
973,99.99149221195897
974,99.99214665719288
975,99.99302873555159
976,99.99422380945695
977,99.99519125023748
978,99.9961017827368
979,99.9967846821113
980,99.99732531078277
981,99.99772366875122
982,99.99795130187606
983,99.9983212057039
984,99.99857729296934
985,99.99880492609417
986,99.99897565093778
987,99.99920328406262
988,99.99928864648442
989,99.99948782546865
990,99.99951627960925
991,99.99960164203105
992,99.99960164203105
993,99.99963009617166
994,99.99968700445287
995,99.99974391273408
996,99.99980082101528
997,99.9999146375777
998,99.99997154585891
999,99.99999999999952


==> data/AI/Detection/64_CDF_kernel_sum.csv <==
duration,distribution
0,0.0
1,14.825492262739063
2,23.912564982312468
3,24.716833898285685
4,25.073368871080426
5,25.181443001648717
6,25.350535761967407
7,25.36533351073575
8,25.531770108657152
9,26.824913024388756
10,26.977398677608843
11,27.128647631364146
12,27.26769407759248
13,27.8048907382115
14,28.886021939292196
15,29.088615243240817
16,30.102733172830458
17,33.74162692018153
18,35.121564206725225
19,35.550187183297574
20,35.734169074118455
21,35.82743327168723
22,35.94001556779219
23,36.030251983912684
24,36.14678197092003
25,36.39473107543691
26,36.49483671881335
27,36.675772551839195
28,36.724217055011636
29,36.7445342605046
30,36.75878981098543
31,36.7808859142307
32,36.796286782442465
33,36.989687083965634
34,37.08828188267574
35,37.10747204678454
36,37.13488656693997
37,37.17027566640283
38,37.43534361572788
39,37.9464051004654
40,38.073121104739386
41,38.20525299977296
42,38.32295267297361
43,38.40625626155257
44,38.48345555031026
45,38.51772370050455
46,38.53453793953321
47,38.608983592044176
48,38.66483610777417
49,38.730509113835396
50,38.89408241742946
51,39.10815326714982
52,39.19812163018435
53,39.215880147129475
54,39.222788606208645
55,39.226809402498105
56,39.23158562112074
57,39.240614136425265
58,39.25227444566471
59,39.26449522953844
60,39.281674995502506
61,39.30397213856226
62,39.33569987655547
63,39.368706958822614
64,39.45058499235349
65,39.958636971989506
66,40.60437685607726
67,40.62682630202676
68,40.64795375889321
69,40.66224586206757
70,40.72280149103312
71,41.3287903208955
72,41.78540656860433
73,41.825876492469334
74,41.89935959071706
75,41.9372830102654
76,41.98867609738345
77,42.08296377037136
78,42.194632249137804
79,42.280299578565725
80,42.33683441124182
81,42.388647854335574
82,42.43460677434726
83,42.45230437013648
84,42.46305086203741
85,42.469264819939305
86,42.48026718069502
87,42.486097335314746
88,42.49199450320595
89,42.49904308094369
90,42.507815727393435
91,42.51779461273001
92,42.52900410541579
93,42.538069173413845
94,42.557539574839794
95,42.62583219060476
96,42.63635936634444
97,42.64404152410356
98,42.65419098867665
99,42.684950080291046
100,42.80070027650286
101,42.98713728990655
102,43.171070443802705
103,43.24699648040207
104,43.27297326127824
105,43.28576670401743
106,43.29093281803784
107,43.331347912862526
108,43.37016687340262
109,43.37813536059446
110,43.38416655502865
111,43.38957635367266
112,43.3943525722953
113,43.40399029915883
114,43.410935310931535
115,43.416540057274425
116,43.42572696758429
117,43.43499307539682
118,43.44074403251387
119,43.44581876480042
120,43.44947403415448
121,43.453896910072885
122,43.45984281488882
123,43.49730932576791
124,43.57965036008364
125,43.71900750420707
126,43.93009930940387
127,44.19625165530397
128,44.47463696930896
129,44.682895940756374
130,45.42656049083932
131,46.06820647325053
132,46.49521503919149
133,46.51871232902249
134,46.530957481358584
135,46.56467734114976
136,46.60527519944216
137,46.62447145566655
138,46.63792284688948
139,46.702279955983244
140,46.74066028420085
141,46.745814213990066
142,46.754465018128
143,46.775373158833204
144,46.857836035460736
145,47.075141798559436
146,47.43003190014486
147,47.85630941221501
148,48.19352019435797
149,48.35327983359264
150,48.3889187097947
151,48.40271735160627
152,48.4138293704426
153,48.41755774518374
154,48.42600141739161
155,48.4316670848904
156,48.437369305082726
157,48.439282229378016
158,48.44120733790449
159,48.44411327704096
160,48.44996170800746
161,48.54117895473795
162,48.572760481957005
163,48.589641734257164
164,48.62660869165786
165,48.67083745084195
166,48.70016489529267
167,48.7317037777026
168,48.796182729108175
169,48.88163683449044
170,48.93756245560752
171,48.96360624975517
172,48.97513253245164
173,48.98777976441668
174,48.995199961205415
175,49.00053056234675
176,49.00696383640989
177,49.01343366316657
178,49.01777124946672
179,49.02213320422923
180,49.02761610826031
181,49.030924127025735
182,49.035359187175324
183,49.03870375863429
184,49.0431875557086
185,49.04882276262944
186,49.05448843012823
187,49.05904533258962
188,49.06477192124431
189,49.13040228249641
190,49.15470982370089
191,49.1837996756436
192,49.20485402712297
193,49.22131492344741
194,49.24022485023906
195,49.29487112708222
196,49.42741119386033
197,49.542625283900215
198,49.63188696152629
199,49.677955539618594
200,49.69013977079879
201,49.7048339536021
202,49.7109869903481
203,49.7109869903481
204,49.71471536508923
205,49.715964248785205
206,49.71847420040832
207,49.74243449102417
208,49.88182209572555
209,50.20140838746637
210,50.53659658723342
211,50.75383533706063
212,50.88427971607575
213,50.96992267704131
214,51.10811622708704
215,51.2076613958292
216,51.24319061395063
217,51.28946023185741
218,51.322662261823425
219,51.38403423427804
220,51.448366974909455
221,51.48741134372637
222,51.54286177982742
223,51.616223035763355
224,51.66534985588188
225,51.707842362122804
226,51.73813236083675
227,51.76855638609369
228,51.797725435539064
229,51.83260279729236
230,51.89005144730696
231,51.961822661073874
232,52.02825108946828
233,52.111999402485324
234,52.16902160440861
235,52.24346725691959
236,52.28947491385598
237,52.31979537314789
238,52.33284468474187
239,52.334300700367905
240,52.345997562300894
241,52.360679560873024
242,52.37542248060105
243,52.38282440104302
244,52.38877030585895
245,52.39175544249809
246,52.394752763368416
247,52.39926702102068
248,52.40228871035336
249,52.414424204608835
250,52.44640781145683
251,52.49686880488959
252,52.550601264394224
253,52.613794779410284
254,52.69271204476438
255,52.886898229198664
256,53.095882162401296
257,53.21017634298708
258,53.49780948845785
259,54.570752886185446
260,55.91235858143626
261,56.55791570205631
262,57.0303714502994
263,57.8795514424028
264,58.29128098244381
265,58.30419626749481
266,58.3139192839766
267,58.331811827464705
268,58.442834541978606
269,59.09834617947287
270,59.57206908775869
271,59.64966436402974
272,59.67286314019683
273,59.6845051730895
274,59.69285137144793
275,59.707929357533416
276,59.71801790095061
277,59.723080449005984
278,59.75864621982097
279,59.89292253954226
280,59.950919479959964
281,59.96632644028731
282,59.98007025305857
283,59.985242459194566
284,59.99043294167733
285,59.995641700506866
286,59.997384045565624
287,60.0026293570887
288,60.00789294495854
289,60.02725978041945
290,60.062594050842
291,60.1228694424904
292,60.18690976157348
293,60.25295438668571
294,60.31206009214082
295,60.36777248921224
296,60.39842801486161
297,60.40928416484316
298,60.41654596662656
299,60.42747522199519
300,60.4347857607033
301,60.44212066787378
302,60.4476401245984
303,60.45502376869359
304,60.45687577183298
305,60.458733867087965
306,60.460598054458536
307,60.4624683339447
308,60.464344705546445
309,60.464344705546445
310,60.47189892887816
311,60.47379357682669
312,60.48139653708312
313,60.48521020144252
314,60.49860067150955
315,60.529304934083626
316,60.59668373251008
317,60.65848215305601
318,60.699165300966676
319,60.714712379952594
320,60.72445976489674
321,60.73423761041885
322,60.74208425529889
323,60.74798751530569
324,60.75588289711046
325,60.75984277224402
326,60.76580086129113
327,60.76580086129113
328,60.773793716945335
329,60.773793716945335
330,60.77580411509007
331,60.7778206053504
332,60.7778206053504
333,60.7839066288249
334,60.790010928646176
335,60.80429693970495
336,60.816578644734584
337,60.82273777359617
338,60.82685604373508
339,60.82892127092012
340,60.835135228822026
341,60.84759969731935
342,60.84759969731935
343,60.84759969731935
344,60.84759969731935
345,60.84759969731935
346,60.84759969731935
347,60.85394158964864
348,60.85394158964864
349,60.858193886330525
350,60.86032612678706
351,60.86032612678706
352,60.862470551474765
353,60.86462106827807
354,60.87540411287253
355,60.88189221597599
356,60.89490497487643
357,60.90142963067342
358,60.90142963067342
359,60.90799083916395
360,60.92334297045099
361,60.92994073163506
362,60.93214607747868
363,60.93214607747868
364,60.936581137628266
365,60.936581137628266
366,60.936581137628266
367,60.936581137628266
368,60.936581137628266
369,60.936581137628266
370,60.936581137628266
371,60.97274393577107
372,60.97954273676961
373,60.98181509588472
374,60.98181509588472
375,61.052635939619584
376,61.17633025456088
377,61.23145171642007
378,61.25217709365758
379,61.259103829083514
380,61.259103829083514
381,61.26142492512334
382,61.263752113278755
383,61.266085393549766
384,61.266085393549766
385,61.270776322554134
386,61.287237218878566
387,61.33910549101264
388,61.47620246025214
389,61.69896675891957
390,61.98645369361617
391,62.26991373990772
392,62.50872467103946
393,62.68110717377681
394,62.815523612156674
395,62.89493433887357
396,62.94800884989448
397,62.964938839119355
398,62.98918545916794
399,63.040231295697346
400,63.218121070928134
401,63.3011809748835
402,63.310977096752374
403,63.310977096752374
404,63.313438311450774
405,63.315905618264765
406,63.333219410771825
407,63.33817839286217
408,63.35309189182672
409,63.35309189182672
410,63.35309189182672
411,63.35309189182672
412,63.35560184344984
413,63.35811788718855
414,63.365684294751446
415,63.368212522721336
416,63.37074684280681
417,63.37328725500788
418,63.37328725500788
419,63.37583985144013
420,63.37583985144013
421,63.37583985144013
422,63.380981596998176
423,63.383558561892784
424,63.383558561892784
425,63.39132600927015
426,63.40689745671844
427,63.41730279014632
428,63.45119932128962
429,63.568807612756416
430,63.877921557797855
431,64.17725156520162
432,64.5588616857652
433,64.89914898628115
434,65.23493421337602
435,65.5555927174607
436,65.78136652122963
437,65.97038659164353
438,66.12515069609431
439,66.22677936836828
440,66.30987582501719
441,66.35823503857135
442,66.38516218947957
443,66.42294549036934
444,66.43917488630136
445,66.4608628178021
446,66.46901406846165
447,66.4826299468055
448,66.4908177501586
449,66.5072299095583
450,66.52367862165156
451,66.54016388643836
452,66.5566857039187
453,66.58980244426647
454,66.59809990570018
455,66.61195946866765
456,66.61473747337674
457,66.61473747337674
458,66.62031785125725
459,66.62591041336897
460,66.6287127865404
461,66.63432971711448
462,66.6371442745171
463,66.64560622307174
464,66.64560622307174
465,66.64560622307174
466,66.64560622307174
467,66.64560622307174
468,66.65130844326407
469,66.65130844326407
470,66.65130844326407
471,66.65130844326407
472,66.65130844326407
473,66.65419001393819
474,66.6570776767279
475,66.66286518653848
476,66.66866488058027
477,66.67157081971673
478,66.67157081971673
479,66.67740706645205
480,66.68617971290179
481,66.68617971290179
482,66.69205251233065
483,66.69205251233065
484,66.69205251233065
485,66.69500718839184
486,66.70092872474541
487,66.75136534971581
488,66.87920230325837
489,67.14433726585492
490,67.50255366255253
491,67.94824674700831
492,68.52972699585173
493,69.01928331255621
494,69.46769957268077
495,69.75418130830501
496,69.98382969758924
497,70.12007986276171
498,70.22929931106096
499,70.29009862465011
500,70.36929612732135
501,70.43644342535538
502,70.5159577180373
503,70.5680513984482
504,70.59875566102228
505,70.62336780800626
506,70.65419391289215
507,70.67272612851721
508,70.68510530739628
509,70.69130708106701
510,70.71616291267459
511,70.7566328365396
512,70.79406279472515
513,70.83156585829778
514,70.87853606949741
515,70.92873510195979
516,70.98217513991611
517,71.01682100127698
518,71.08940246641738
519,71.15580043423383
520,71.19698313562287
521,71.25728898784922
522,71.34633134931406
523,71.39093781966473
524,71.41647596821842
525,71.43566613232721
526,71.7657247707674
527,71.88130438774269
528,71.90703748399527
529,71.91670567143674
530,71.93607859901324
531,71.95225316590495
532,71.96197618238673
533,71.97821167043433
534,71.98797123960968
535,71.99774908513177
536,72.01407595491324
537,72.04024768348829
538,72.0959661726753
539,72.22731218479777
540,72.39837879056765
541,72.63567887703304
542,72.92955034886806
543,73.34966873207664
544,73.81033014453729
545,74.43120810490186
546,75.03326752020863
547,75.5597847021982
548,76.01381789289684
549,76.3014510383676
550,76.58960810577912
551,76.85479180530038
552,77.05656267364435
553,77.17110663096932
554,77.25548243189215
555,77.4211575153648
556,77.5634205986247
557,77.66521985013519
558,77.72300965862283
559,77.7911195109201
560,77.83547011241599
561,77.88673526510664
562,77.92097295472298
563,77.97242087088134
564,77.99990849642384
565,78.02744485889107
566,78.07571878282698
567,78.09989838960408
568,78.14834289277651
569,78.20380551310873
570,78.24894808963134
571,78.28721266765272
572,78.3046361182404
573,78.32558081163916
574,78.34306518338272
575,78.35007111631133
576,78.35358017489122
577,78.35709532558671
578,78.36061656839779
579,78.38530791288446
580,78.41710875626475
581,78.46666202447459
582,78.50211813720894
583,78.58735901854556
584,78.79371115781326
585,79.08594994267014
586,79.37868828100541
587,79.57894830468302
588,79.72939919129601
589,79.88010594676379
590,79.94120986613244
591,79.96641294832867
592,79.97723254561669
593,80.02058404015581
594,80.08933965670563
595,80.15096140589945
596,80.16185410857453
597,80.16549110158182
598,80.19463578256484
599,80.20193413704177
600,80.21289994510394
601,80.22388402951289
602,80.22388402951289
603,80.22755757521371
604,80.23123721303014
605,80.23123721303014
606,80.23123721303014
607,80.23123721303014
608,80.23494121930892
609,80.23494121930892
610,80.23494121930892
611,80.23494121930892
612,80.23494121930892
613,80.23494121930892
614,80.23494121930892
615,80.23868787039683
616,80.24994610000734
617,80.25370493532643
618,80.26123479019577
619,80.28008988794713
620,80.29519833461056
621,80.3216807610807
622,80.35578442415407
623,80.40132908030562
624,80.43554240145959
625,80.48504084062913
626,80.55368679909832
627,80.58042509442323
628,80.60338018596671
629,80.61104406737905
630,80.64942439559665
631,80.69939801978221
632,80.73019975620574
633,80.7533376112169
634,80.77264961763751
635,80.78038660443694
636,80.81138328855934
637,80.8307866767138
638,80.83856021620676
639,80.8463459399309
640,80.85024489390857
641,80.85805498609506
642,80.86978840072159
643,80.87370563104602
644,80.87762895348605
645,80.88155836804167
646,80.88942938138408
647,80.90125417774445
648,80.90520186864683
649,80.9091556516648
650,80.92499515219905
651,80.94085902119565
652,80.94483108056039
653,80.95278738352107
654,80.96474011430882
655,80.96873045002035
656,80.98471616132875
657,80.99672372115683
658,80.99672372115683
659,81.00475312950456
660,81.02083631466243
661,81.04499764509274
662,81.0691955282166
663,81.09342996403399
664,81.10152029353765
665,81.12987909160954
666,81.15422318550756
667,81.16641350880333
668,81.20710884094518
669,81.26416759556201
670,81.37029224914147
671,81.51745339333581
672,81.62798873860251
673,81.70588862065306
674,81.7469494797303
675,81.8333052182199
676,81.9197888911369
677,82.0064004984813
678,82.0600964052924
679,82.18419279986263
680,82.22147654727402
681,82.26711258515942
682,82.28788669932165
683,82.31701310395789
684,82.35034916046689
685,82.38373395390062
686,82.42134667555386
687,82.43808780919545
688,82.45066193577341
689,82.45905687105656
690,82.46326043081372
691,82.47167973455923
692,82.47589547854759
693,82.48433915075545
694,82.48856707897497
695,82.51397120098567
696,82.52669153833779
697,82.53518394747039
698,82.55219313419792
699,82.56070991179288
700,82.58203231635822
701,82.58203231635822
702,82.58630898150247
703,82.60344001054182
704,82.60344001054182
705,82.61202989352385
706,82.61633092713045
707,82.62494517857485
708,82.62925839641264
709,82.63357770636603
710,82.64222851050395
711,82.64656000468852
712,82.64656000468852
713,82.65090368310426
714,82.6552534536356
715,82.65960931628251
716,82.66397127104503
717,82.66397127104503
718,82.66397127104503
719,82.66397127104503
720,82.66835759426989
721,82.68592725563173
722,82.69472427054383
723,82.72115186797366
724,82.75202670978426
725,82.80061133161529
726,82.8536858426362
727,82.90240449101019
728,82.9822355737028
729,83.0266470963546
730,83.06667229578152
731,83.09784565125604
732,83.11568336570384
733,83.1558730522517
734,83.18717434215361
735,83.20508516198849
736,83.22302035028572
737,83.23649001785543
738,83.24548198046641
739,83.25448612730857
740,83.26350245838191
741,83.30864503490452
742,83.30864503490452
743,83.31317147678796
744,83.317704010787
745,83.32678126301623
746,83.32678126301623
747,83.32678126301623
748,83.33589506793902
749,83.33589506793902
750,83.34503324132416
751,83.3541835989405
752,83.3725086826355
753,83.47801803254036
754,83.5561067701742
755,83.62509997923203
756,83.70339584879594
757,83.74951316381296
758,83.81416269445505
759,83.86040185178388
760,83.89281190672318
761,83.92062850650755
762,83.94848165898547
763,83.96707479576645
764,83.97172917207727
765,83.9763896405037
766,83.99038932212974
767,83.99506197478735
768,84.01377695388011
769,84.02314662765768
770,84.02314662765768
771,84.03723769101758
772,84.06075325719534
773,84.07488087324877
774,84.0795961707155
775,84.1173672873741
776,84.13154973246783
777,84.17415189678937
778,84.20732955829303
779,84.28800744505266
780,84.3735407479376
781,84.46394165117903
782,84.6259188204885
783,84.77379274220688
784,84.97917014298018
785,85.15611564029449
786,85.32849814303184
787,85.4771274870834
788,85.68355273173819
789,85.81813974935457
790,86.00102505936924
791,86.21305505036693
792,86.34815380569289
793,86.48825418791832
794,86.56081128459635
795,86.63345976300823
796,86.70135029914427
797,86.74990446039732
798,86.7839350180836
799,86.79853781915305
800,86.83752735892966
801,86.85216671269266
802,86.85705258939592
803,86.86683652703363
804,86.88153070983692
805,86.88643486288696
806,86.88643486288696
807,86.88643486288696
808,86.89135729228374
809,86.90121433530852
810,86.90121433530852
811,86.91109574679565
812,86.92593614037312
813,86.93584192032262
814,86.94080090241296
815,86.95073105082481
816,86.98055804875392
817,86.99051256562814
818,87.00047926673354
819,87.02542648007497
820,87.05040415399436
821,87.11542530368746
822,87.1705102128531
823,87.19557926850634
824,87.25079820421496
825,87.31613614391873
826,87.37148910617034
827,87.45713815925149
828,87.55297932171487
829,87.6337851429019
830,87.77536590921572
831,87.861429226157
832,87.9982825107729
833,88.17082340851557
834,88.33849061378618
835,88.50635885887127
836,88.65914911787085
837,88.7866266365936
838,88.85809933669661
839,88.92965732641787
840,88.9705963431833
841,88.97571981239457
842,89.00136761902887
843,89.02704588624111
844,89.05789635958936
845,89.08878338563115
846,89.12486089415569
847,89.15582102558456
848,89.18681770970697
849,89.20233432811494
850,89.2126909246181
851,89.22824409571962
852,89.23862506068512
853,89.24901820988184
854,89.25942354330972
855,89.26463230213926
856,89.27506200402951
857,89.30638766239377
858,89.31161469757008
859,89.32208095215385
860,89.32732017156134
861,89.34305610613056
862,89.35355891340788
863,89.35355891340788
864,89.35882250127773
865,89.36409218126316
866,89.36409218126316
867,89.36937404547976
868,89.36937404547976
869,89.38525619082314
870,89.39585647194991
871,89.39585647194991
872,89.39585647194991
873,89.40117488886007
874,89.40117488886007
875,89.4065054900014
876,89.41717887651525
877,89.41717887651525
878,89.41717887651525
879,89.42788881572264
880,89.42788881572264
881,89.42788881572264
882,89.42788881572264
883,89.42788881572264
884,89.43865967608592
885,89.43865967608592
886,89.44405729049875
887,89.44946099702716
888,89.4765099902472
889,89.53066889784313
890,89.62826458959647
891,89.74768223939351
892,89.84006308020172
893,89.927107227753
894,89.99790979514108
895,90.05788667312558
896,90.09063788653793
897,90.10156714190656
898,90.11250858150636
899,90.11798539342186
900,90.11798539342186
901,90.11798539342186
902,90.12897556994639
903,90.12897556994639
904,90.12897556994639
905,90.12897556994639
906,90.12897556994639
907,90.1345011187866
908,90.1345011187866
909,90.1345011187866
910,90.1345011187866
911,90.1345011187866
912,90.1345011187866
913,90.1345011187866
914,90.1345011187866
915,90.14007540455154
916,90.14565578243207
917,90.15682872242431
918,90.19038409509456
919,90.20158140354914
920,90.2296051352636
921,90.26888100447293
922,90.29696565734328
923,90.35319588423985
924,90.38134145826609
925,90.44896394131615
926,90.51101823071687
927,90.68608735642944
928,90.83873140465487
929,90.96324206308523
930,91.01989873807311
931,91.09363161306004
932,91.1333765751698
933,91.15042840670648
934,91.17318855055107
935,91.19597306285804
936,91.22448416381968
937,91.27015066228304
938,91.29872268440059
939,91.321604670557
940,91.37887055710388
941,91.43619736480669
942,91.52227895809473
943,91.63717625812393
944,91.74069348623082
945,91.83856332318571
946,91.91924730206094
947,92.0230935044097
948,92.21945457410966
949,92.46805553499469
950,92.72849347647126
951,93.00658636892794
952,93.35456801143418
953,93.64485731930222
954,93.86570869367436
955,94.08097359805039
956,94.22657516065367
957,94.43646072696363
958,94.60571188228766
959,94.88030180828004
960,95.17857178757112
961,95.53569769557811
962,95.99868629619418
963,96.53255666170101
964,96.93190702286294
965,97.19645714236283
966,97.42597150510409
967,97.64983238457773
968,97.75008423872835
969,97.98621463900045
970,98.1871326111618
971,98.40600404796716
972,98.55404245680649
973,98.64295688384392
974,98.74383013378473
975,98.82104769888919
976,98.90429036631225
977,99.02333030494272
978,99.1484501749321
979,99.30351888516238
980,99.41695407744996
981,99.53648138532763
982,99.6142533329508
983,99.66815027957637
984,99.72210205524226
985,99.740104256811
986,99.75211790875466
987,99.75813082684209
988,99.78220686765414
989,99.80028217460996
990,99.81837575791253
991,99.85459947721125
992,99.90898988519962
993,99.92108882676155
994,99.93319995255466
995,99.95744657260325
996,99.96351431973099
997,99.9695881589743
998,99.98782795305105
999,100.00000000000007


==> data/AI/Detection/64_cumulative_kernel.csv <==
duration,distribution
0,0.16393298884706212
1,71.28887161261662
2,93.08637681498281
3,94.3725303373939
4,94.80014730295306
5,94.90384390563258
6,95.03904697327503
7,95.04918866468704
8,95.14899810610488
9,95.83831162758072
10,95.91146624891861
11,95.97743108326125
12,96.03302041198064
13,96.23126563632538
14,96.60174425401577
15,96.66654001730225
16,96.97061539900396
17,97.99752741471627
18,98.36531716897753
19,98.47354392199958
20,98.51767635436882
21,98.53898267436693
22,98.56353316654585
23,98.58235521054968
24,98.60564895134324
25,98.65323014332809
26,98.67170146601508
27,98.7038509200589
28,98.71215132455748
29,98.71551240384389
30,98.71779209240336
31,98.72121162524256
32,98.72352054057843
33,98.75163669947857
34,98.76554864504664
35,98.76817905492294
36,98.77183240197338
37,98.77642100586873
38,98.80988566485071
39,98.87275246089456
40,98.88795038462436
41,98.90341134934181
42,98.91685566648741
43,98.92614978138371
44,98.93456709298792
45,98.93822044003835
46,98.93997404662255
47,98.94757300848747
48,98.95315532278053
49,98.95958521358929
50,98.97527999251795
51,98.99541724145995
52,99.00371764595853
53,99.00532511866072
54,99.00593888096519
55,99.00628960228204
56,99.0066987771517
57,99.00745867333818
58,99.0084231569595
59,99.00941686735722
60,99.01079052584818
61,99.0125441324324
62,99.01499918165028
63,99.01751268442098
64,99.0236503074657
65,99.06114826159136
66,99.10808646449533
67,99.10969393719752
68,99.11118450279409
69,99.11217821319181
70,99.11632841544112
71,99.15727512918238
72,99.18770020341839
73,99.1903598400711
74,99.19512380462486
75,99.19754962706635
76,99.20079379924714
77,99.20666838130423
78,99.21353667375905
79,99.21873903995888
80,99.22212934602167
81,99.22519815754404
82,99.22788702097316
83,99.22890995814728
84,99.22952372045175
85,99.2298744417686
86,99.23048820407307
87,99.2308096986135
88,99.23113119315393
89,99.23151114124718
90,99.23197876966962
91,99.23250485164489
92,99.23308938717295
93,99.23355701559541
94,99.23455072599313
95,99.23799948560874
96,99.238525567584
97,99.23890551567725
98,99.2394023708761
99,99.24089293647268
100,99.24644602398935
101,99.25530173723959
102,99.26395286305502
103,99.26748930299985
104,99.26868760083238
105,99.26927213636046
106,99.26950595057168
107,99.2713180107087
108,99.2730423905165
109,99.27339311183334
110,99.27365615282098
111,99.2738899670322
112,99.27409455446703
113,99.27450372933669
114,99.27479599710071
115,99.27502981131194
116,99.27540975940519
117,99.27578970749843
118,99.27602352170966
119,99.27622810914448
120,99.2763742430265
121,99.27654960368491
122,99.27678341789614
123,99.27824475671632
124,99.2814304753443
125,99.28677897542613
126,99.29481633893708
127,99.30487035001987
128,99.31530430919591
129,99.32304940494284
130,99.35049334798569
131,99.37399167621408
132,99.38951109448432
133,99.39035867100003
134,99.39079707264608
135,99.39199537047861
136,99.39342748252238
137,99.39409969837966
138,99.39456732680212
139,99.39678856180878
140,99.39810376674694
141,99.39827912740536
142,99.39857139516938
143,99.39927283780308
144,99.40202015478499
145,99.40920994178025
146,99.42087142556524
147,99.43478337113329
148,99.4457141855082
149,99.45085809815521
150,99.45199794243494
151,99.452436344081
152,99.45278706539784
153,99.45290397250346
154,99.4531670134911
155,99.45334237414951
156,99.45351773480793
157,99.45357618836074
158,99.45363464191355
159,99.45372232224275
160,99.45389768290117
161,99.45661577310669
162,99.4575510299516
163,99.45804788515046
164,99.4591292758774
165,99.46041525403916
166,99.46126283055486
167,99.46216886062336
168,99.46401014753678
169,99.46643596997828
170,99.46801421590405
171,99.46874488531414
172,99.46906637985458
173,99.46941710117142
174,99.46962168860625
175,99.46976782248827
176,99.46994318314668
177,99.4701185438051
178,99.47023545091072
179,99.47035235801633
180,99.47049849189835
181,99.47058617222756
182,99.47070307933318
183,99.47079075966239
184,99.470907666768
185,99.47105380065003
186,99.47119993453204
187,99.47131684163766
188,99.47146297551967
189,99.47312890177467
190,99.47374266407914
191,99.47447333348923
192,99.4749994154645
193,99.47540859033414
194,99.4758762187566
195,99.47722065047115
196,99.48046482265194
197,99.48327059318667
198,99.48543337464052
199,99.48654399214385
200,99.48683625990789
201,99.48718698122472
202,99.48733311510675
203,99.48733311510675
204,99.48742079543595
205,99.48745002221236
206,99.48750847576517
207,99.48806378451684
208,99.49127872992122
209,99.49861465079849
210,99.5062720662162
211,99.51121139142838
212,99.51416329584512
213,99.51609226308776
214,99.51919030138652
215,99.52141153639317
216,99.52220065935607
217,99.5232235965302
218,99.52395426594029
219,99.52529869765485
220,99.5267015829222
221,99.52754915943791
222,99.52874745727046
223,99.53032570319624
224,99.53137786714676
225,99.53228389721527
226,99.53292688629615
227,99.53356987537703
228,99.5341836376815
229,99.53491430709158
230,99.53611260492411
231,99.5376031705207
232,99.53897682901166
233,99.54070120881946
234,99.5418702798756
235,99.54339007224858
236,99.5443253290935
237,99.54493909139796
238,99.5452021323856
239,99.545231359162
240,99.54546517337323
241,99.54575744113725
242,99.5460497089013
243,99.54619584278332
244,99.54631274988893
245,99.54637120344174
246,99.54642965699455
247,99.54651733732376
248,99.54657579087657
249,99.54680960508779
250,99.54742336739227
251,99.54838785101357
252,99.5494107881877
253,99.55060908602023
254,99.55209965161681
255,99.55575299866724
256,99.55966938670531
257,99.56180294138277
258,99.5671514414646
259,99.58702564941896
260,99.61178072903269
261,99.6236468002525
262,99.63229792606793
263,99.64778811756177
264,99.65527017232107
265,99.6555039865323
266,99.65567934719071
267,99.65600084173114
268,99.65798826252657
269,99.66967897308795
270,99.67809628469216
271,99.67946994318314
272,99.67987911805278
273,99.6800837054876
274,99.68022983936963
275,99.68049288035726
276,99.68066824101568
277,99.68075592134488
278,99.68136968364935
279,99.68367859898522
280,99.68467230938295
281,99.68493535037058
282,99.68516916458181
283,99.68525684491102
284,99.68534452524023
285,99.68543220556944
286,99.68546143234583
287,99.68554911267505
288,99.68563679300425
289,99.68595828754468
290,99.68654282307276
291,99.68753653347048
292,99.688588697421
293,99.68967008814793
294,99.69063457176924
295,99.69154060183774
296,99.6920374570366
297,99.69221281769502
298,99.69232972480064
299,99.69250508545906
300,99.69262199256468
301,99.6927388996703
302,99.6928265799995
303,99.69294348710513
304,99.69297271388152
305,99.69300194065792
306,99.69303116743433
307,99.69306039421072
308,99.69308962098712
309,99.69308962098712
310,99.69320652809273
311,99.69323575486914
312,99.69335266197476
313,99.69341111552757
314,99.69361570296239
315,99.69408333138485
316,99.69510626855896
317,99.69604152540387
318,99.69665528770835
319,99.69688910191957
320,99.6970352358016
321,99.6971813696836
322,99.69729827678923
323,99.69738595711843
324,99.69750286422405
325,99.69756131777686
326,99.69764899810608
327,99.69764899810608
328,99.69776590521168
329,99.69776590521168
330,99.69779513198809
331,99.69782435876449
332,99.69782435876449
333,99.6979120390937
334,99.69799971942291
335,99.69820430685773
336,99.69837966751615
337,99.69846734784535
338,99.69852580139816
339,99.69855502817457
340,99.69864270850377
341,99.69881806916219
342,99.69881806916219
343,99.69881806916219
344,99.69881806916219
345,99.69881806916219
346,99.69881806916219
347,99.6989057494914
348,99.6989057494914
349,99.6989642030442
350,99.6989934298206
351,99.6989934298206
352,99.69902265659701
353,99.6990518833734
354,99.69919801725541
355,99.69928569758463
356,99.69946105824305
357,99.69954873857225
358,99.69954873857225
359,99.69963641890146
360,99.69984100633629
361,99.6999286866655
362,99.69995791344189
363,99.69995791344189
364,99.7000163669947
365,99.7000163669947
366,99.7000163669947
367,99.7000163669947
368,99.7000163669947
369,99.7000163669947
370,99.7000163669947
371,99.70048399541716
372,99.70057167574636
373,99.70060090252277
374,99.70060090252277
375,99.70150693259127
376,99.70308517851704
377,99.70378662115074
378,99.70404966213837
379,99.70413734246758
380,99.70413734246758
381,99.70416656924398
382,99.70419579602037
383,99.70422502279678
384,99.70422502279678
385,99.70428347634959
386,99.70448806378441
387,99.7051310528653
388,99.70682620589669
389,99.70957352287861
390,99.71310996282344
391,99.71658794921544
392,99.7195106268558
393,99.72161495475684
394,99.72325165423544
395,99.72421613785674
396,99.72485912693763
397,99.72506371437245
398,99.72535598213649
399,99.72596974444096
400,99.7281032991184
401,99.72909700951614
402,99.72921391662175
403,99.72921391662175
404,99.72924314339815
405,99.72927237017456
406,99.72947695760938
407,99.72953541116219
408,99.7297107718206
409,99.7297107718206
410,99.7297107718206
411,99.7297107718206
412,99.729739998597
413,99.7297692253734
414,99.7298569057026
415,99.72988613247901
416,99.7299153592554
417,99.7299445860318
418,99.7299445860318
419,99.7299738128082
420,99.7299738128082
421,99.7299738128082
422,99.73003226636101
423,99.73006149313741
424,99.73006149313741
425,99.73014917346661
426,99.73032453412503
427,99.73044144123065
428,99.73082138932389
429,99.73213659426206
430,99.73558535387767
431,99.73891720638765
432,99.74315508896616
433,99.7469253431222
434,99.75063714372546
435,99.75417358367027
436,99.75665785966457
437,99.7587329607892
438,99.76042811382061
439,99.76153873132394
440,99.76244476139244
441,99.76297084336771
442,99.76326311113174
443,99.7636722860014
444,99.76384764665981
445,99.76408146087104
446,99.76416914120024
447,99.76431527508225
448,99.76440295541147
449,99.76457831606989
450,99.7647536767283
451,99.76492903738672
452,99.76510439804514
453,99.76545511936197
454,99.76554279969119
455,99.7656889335732
456,99.7657181603496
457,99.7657181603496
458,99.76577661390242
459,99.76583506745523
460,99.76586429423162
461,99.76592274778443
462,99.76595197456083
463,99.76603965489004
464,99.76603965489004
465,99.76603965489004
466,99.76603965489004
467,99.76603965489004
468,99.76609810844285
469,99.76609810844285
470,99.76609810844285
471,99.76609810844285
472,99.76609810844285
473,99.76612733521925
474,99.76615656199564
475,99.76621501554845
476,99.76627346910126
477,99.76630269587766
478,99.76630269587766
479,99.76636114943047
480,99.76644882975968
481,99.76644882975968
482,99.76650728331249
483,99.76650728331249
484,99.76650728331249
485,99.76653651008888
486,99.7665949636417
487,99.76709181884056
488,99.76834857022591
489,99.77094975332581
490,99.77445696649423
491,99.77881175617834
492,99.78448175080061
493,99.78924571535438
494,99.7936005050385
495,99.79637704879683
496,99.79859828380349
497,99.79991348874164
498,99.80096565269217
499,99.80155018822023
500,99.80231008440671
501,99.8029530734876
502,99.80371296967408
503,99.80420982487294
504,99.80450209263698
505,99.80473590684821
506,99.80502817461225
507,99.80520353527066
508,99.80532044237627
509,99.80537889592908
510,99.80561271014031
511,99.80599265823355
512,99.8063433795504
513,99.80669410086725
514,99.8071325025133
515,99.80760013093575
516,99.80809698613461
517,99.80841848067504
518,99.80909069653232
519,99.80970445883679
520,99.81008440693003
521,99.8106397156817
522,99.811458065421
523,99.81186724029065
524,99.81210105450188
525,99.8122764151603
526,99.81528677312986
527,99.81633893708037
528,99.8165727512916
529,99.8166604316208
530,99.81683579227922
531,99.81698192616125
532,99.81706960649045
533,99.81721574037246
534,99.81730342070168
535,99.81739110103088
536,99.8175372349129
537,99.81777104912413
538,99.818267904323
539,99.81943697537913
540,99.82095676775211
541,99.82306109565316
542,99.82566227875307
543,99.82937407935631
544,99.83343660127639
545,99.83890200846383
546,99.84419205499286
547,99.84880988566461
548,99.85278472725548
549,99.85529823002618
550,99.85781173279688
551,99.86012064813275
552,99.86187425471695
553,99.86286796511467
554,99.86359863452476
555,99.86503074656854
556,99.86625827117749
557,99.86713507446959
558,99.86763192966845
559,99.86821646519653
560,99.86859641328977
561,99.86903481493582
562,99.86932708269985
563,99.8697654843459
564,99.86999929855713
565,99.87023311276836
566,99.870642287638
567,99.87084687507284
568,99.87125604994249
569,99.87172367836494
570,99.87210362645818
571,99.87242512099861
572,99.87257125488064
573,99.87274661553906
574,99.87289274942107
575,99.87295120297388
576,99.87298042975029
577,99.87300965652668
578,99.87303888330308
579,99.8732434707379
580,99.87350651172554
581,99.8739156865952
582,99.87420795435924
583,99.87490939699292
584,99.87660455002431
585,99.8790011456894
586,99.88139774135449
587,99.88303444083309
588,99.88426196544204
589,99.88548949005099
590,99.88598634524985
591,99.88619093268467
592,99.88627861301389
593,99.88662933433072
594,99.88718464308239
595,99.88768149828125
596,99.88776917861047
597,99.88779840538686
598,99.88803221959809
599,99.8880906731509
600,99.8881783534801
601,99.88826603380932
602,99.88826603380932
603,99.8882952605857
604,99.88832448736211
605,99.88832448736211
606,99.88832448736211
607,99.88832448736211
608,99.88835371413852
609,99.88835371413852
610,99.88835371413852
611,99.88835371413852
612,99.88835371413852
613,99.88835371413852
614,99.88835371413852
615,99.88838294091491
616,99.88847062124412
617,99.88849984802052
618,99.88855830157333
619,99.88870443545534
620,99.88882134256096
621,99.8890259299958
622,99.88928897098343
623,99.88963969230026
624,99.88990273328791
625,99.89028268138115
626,99.8908087633564
627,99.89101335079124
628,99.89118871144966
629,99.89124716500245
630,99.89153943276649
631,99.89191938085973
632,99.89215319507096
633,99.89232855572938
634,99.8924746896114
635,99.89253314316421
636,99.89276695737543
637,99.89291309125745
638,99.89297154481027
639,99.89302999836308
640,99.89305922513947
641,99.89311767869228
642,99.8932053590215
643,99.89323458579788
644,99.89326381257429
645,99.89329303935068
646,99.89335149290349
647,99.89343917323271
648,99.8934684000091
649,99.8934976267855
650,99.89361453389111
651,99.89373144099673
652,99.89376066777314
653,99.89381912132595
654,99.89390680165515
655,99.89393602843155
656,99.89405293553718
657,99.89414061586638
658,99.89414061586638
659,99.89419906941919
660,99.89431597652481
661,99.89449133718323
662,99.89466669784164
663,99.89484205850006
664,99.89490051205287
665,99.8951050994877
666,99.89528046014611
667,99.89536814047531
668,99.89566040823935
669,99.89606958310901
670,99.89682947929549
671,99.89788164324601
672,99.89867076620891
673,99.89922607496058
674,99.89951834272462
675,99.90013210502909
676,99.90074586733355
677,99.90135962963802
678,99.90173957773126
679,99.90261638102336
680,99.902879422011
681,99.90320091655144
682,99.90334705043345
683,99.90355163786828
684,99.9037854520795
685,99.90401926629073
686,99.90428230727836
687,99.90439921438399
688,99.9044868947132
689,99.904545348266
690,99.9045745750424
691,99.90463302859521
692,99.90466225537162
693,99.90472070892442
694,99.90474993570082
695,99.90492529635924
696,99.90501297668844
697,99.90507143024125
698,99.90518833734687
699,99.90524679089968
700,99.9053929247817
701,99.9053929247817
702,99.9054221515581
703,99.90553905866372
704,99.90553905866372
705,99.90559751221653
706,99.90562673899292
707,99.90568519254573
708,99.90571441932214
709,99.90574364609853
710,99.90580209965134
711,99.90583132642774
712,99.90583132642774
713,99.90586055320414
714,99.90588977998054
715,99.90591900675693
716,99.90594823353334
717,99.90594823353334
718,99.90594823353334
719,99.90594823353334
720,99.90597746030974
721,99.90609436741535
722,99.90615282096816
723,99.90632818162658
724,99.90653276906141
725,99.90685426360184
726,99.90720498491868
727,99.90752647945912
728,99.90805256143437
729,99.90834482919841
730,99.90860787018605
731,99.90881245762088
732,99.90892936472649
733,99.90919240571414
734,99.90939699314896
735,99.90951390025458
736,99.9096308073602
737,99.9097184876894
738,99.90977694124221
739,99.90983539479502
740,99.90989384834783
741,99.91018611611186
742,99.91018611611186
743,99.91021534288826
744,99.91024456966467
745,99.91030302321747
746,99.91030302321747
747,99.91030302321747
748,99.91036147677028
749,99.91036147677028
750,99.91041993032309
751,99.9104783838759
752,99.91059529098152
753,99.9112675068388
754,99.91176436203766
755,99.91220276368371
756,99.91269961888257
757,99.91299188664661
758,99.91340106151625
759,99.91369332928029
760,99.91389791671511
761,99.91407327737353
762,99.91424863803195
763,99.91436554513757
764,99.91439477191398
765,99.91442399869037
766,99.91451167901958
767,99.91454090579597
768,99.9146578129016
769,99.9147162664544
770,99.9147162664544
771,99.91480394678362
772,99.91495008066563
773,99.91503776099484
774,99.91506698777124
775,99.91530080198247
776,99.91538848231167
777,99.9156515232993
778,99.91585611073414
779,99.916352965933
780,99.91687904790825
781,99.91743435665992
782,99.91842806705765
783,99.91933409712615
784,99.92059084851151
785,99.92167223923843
786,99.92272440318895
787,99.92363043325746
788,99.92488718464281
789,99.9257055343821
790,99.92681615188543
791,99.9281021300472
792,99.92892047978648
793,99.9297680563022
794,99.93020645794824
795,99.9306448595943
796,99.93105403446395
797,99.93134630222798
798,99.93155088966282
799,99.93163856999202
800,99.93187238420325
801,99.93196006453246
802,99.93198929130885
803,99.93204774486166
804,99.93213542519086
805,99.93216465196727
806,99.93216465196727
807,99.93216465196727
808,99.93219387874367
809,99.93225233229649
810,99.93225233229649
811,99.93231078584928
812,99.9323984661785
813,99.93245691973131
814,99.9324861465077
815,99.93254460006051
816,99.93271996071893
817,99.93277841427174
818,99.93283686782455
819,99.93298300170656
820,99.93312913558859
821,99.93350908368183
822,99.93383057822226
823,99.93397671210428
824,99.93429820664471
825,99.93467815473795
826,99.93499964927838
827,99.93549650447726
828,99.93605181322891
829,99.93651944165137
830,99.93733779139066
831,99.93783464658954
832,99.93862376955242
833,99.93961747995014
834,99.94058196357146
835,99.94154644719278
836,99.94242325048488
837,99.94315391989497
838,99.94356309476461
839,99.94397226963427
840,99.9442060838455
841,99.94423531062189
842,99.94438144450392
843,99.94452757838593
844,99.94470293904435
845,99.94487829970276
846,99.94508288713759
847,99.945258247796
848,99.94543360845442
849,99.94552128878364
850,99.94557974233645
851,99.94566742266565
852,99.94572587621846
853,99.94578432977127
854,99.94584278332408
855,99.94587201010047
856,99.94593046365328
857,99.9461058243117
858,99.9461350510881
859,99.94619350464092
860,99.94622273141731
861,99.94631041174652
862,99.94636886529933
863,99.94636886529933
864,99.94639809207573
865,99.94642731885213
866,99.94642731885213
867,99.94645654562852
868,99.94645654562852
869,99.94654422595774
870,99.94660267951055
871,99.94660267951055
872,99.94660267951055
873,99.94663190628694
874,99.94663190628694
875,99.94666113306334
876,99.94671958661615
877,99.94671958661615
878,99.94671958661615
879,99.94677804016897
880,99.94677804016897
881,99.94677804016897
882,99.94677804016897
883,99.94677804016897
884,99.94683649372178
885,99.94683649372178
886,99.94686572049817
887,99.94689494727457
888,99.94704108115658
889,99.94733334892062
890,99.94785943089587
891,99.94850241997676
892,99.94899927517562
893,99.94946690359808
894,99.94984685169132
895,99.95016834623175
896,99.95034370689017
897,99.95040216044298
898,99.95046061399579
899,99.95048984077218
900,99.95048984077218
901,99.95048984077218
902,99.95054829432499
903,99.95054829432499
904,99.95054829432499
905,99.95054829432499
906,99.95054829432499
907,99.9505775211014
908,99.9505775211014
909,99.9505775211014
910,99.9505775211014
911,99.9505775211014
912,99.9505775211014
913,99.9505775211014
914,99.9505775211014
915,99.95060674787779
916,99.95063597465419
917,99.950694428207
918,99.95086978886542
919,99.95092824241823
920,99.95107437630024
921,99.95127896373506
922,99.95142509761709
923,99.95171736538111
924,99.95186349926314
925,99.95221422057998
926,99.95253571512042
927,99.95344174518893
928,99.95423086815181
929,99.9548738572327
930,99.95516612499674
931,99.95554607308998
932,99.9557506605248
933,99.95583834085402
934,99.95595524795962
935,99.95607215506524
936,99.95621828894727
937,99.95645210315848
938,99.95659823704051
939,99.95671514414613
940,99.95700741191015
941,99.9572996796742
942,99.95773808132024
943,99.95832261684832
944,99.95884869882357
945,99.95934555402243
946,99.9597547288921
947,99.96028081086735
948,99.96127452126508
949,99.96253127265042
950,99.96384647758858
951,99.96524936285594
952,99.96700296944016
953,99.96846430826032
954,99.96957492576367
955,99.97065631649059
956,99.97138698590068
957,99.9724391498512
958,99.97328672636691
959,99.97466038485787
960,99.97615095045444
961,99.97793378381505
962,99.98024269915092
963,99.98290233580363
964,99.98488975659907
965,99.98620496153723
966,99.98734480581697
967,99.9884554233203
968,99.98895227851916
969,99.9901213495753
970,99.99111505997303
971,99.99219645069995
972,99.99292712011004
973,99.99336552175609
974,99.99386237695495
975,99.9942423250482
976,99.99465149991785
977,99.99523603544593
978,99.9958497977504
979,99.99660969393688
980,99.99716500268855
981,99.99774953821662
982,99.99812948630986
983,99.9983925272975
984,99.99865556828513
985,99.99874324861435
986,99.99880170216716
987,99.99883092894355
988,99.99894783604917
989,99.99903551637837
990,99.99912319670759
991,99.999298557366
992,99.99956159835364
993,99.99962005190645
994,99.99967850545926
995,99.99979541256488
996,99.99982463934127
997,99.99985386611768
998,99.99994154644688
999,99.99999999999969


==> data/AI/Detection/8_CDF_kernel_sum.csv <==
duration,distribution
0,0.0
1,6.149853929266715
2,10.8534035561082
3,11.69749694283045
4,12.240314309499134
5,12.69498892040569
6,13.174496124510906
7,13.670111981034488
8,13.781697563904283
9,14.56366840635901
10,15.34585403084598
11,15.52568976302087
12,15.911615172253288
13,16.185247481333224
14,16.886750867119275
15,17.11805216449119
16,19.109814389157997
17,19.61111565241747
18,19.976118764861802
19,20.540717556447554
20,22.871481633419872
21,23.274235846590532
22,23.431696344700388
23,23.571468910743018
24,23.76174052283757
25,23.847179551840853
26,24.175998208970523
27,24.880590665749743
28,25.54901761857009
29,26.18525885214669
30,26.792649805097923
31,27.173736301486233
32,27.281683224045057
33,27.76511335879804
34,29.0714176789112
35,29.445517442132957
36,30.04475931209608
37,30.197620947868458
38,30.400223575461304
39,30.74415278027126
40,30.924317002613115
41,31.10484130071491
42,31.189212736675557
43,31.33155005286794
44,31.50137946918766
45,31.52554244781521
46,31.549951794067976
47,31.583205106354356
48,31.684481151676398
49,31.732769206219913
50,31.89196059482492
51,32.423868297679284
52,32.79341973551233
53,32.911606707314355
54,33.39975572965813
55,33.53873233875774
56,33.61726675713621
57,33.68532107576485
58,33.72965461406762
59,33.747171983932766
60,33.75475252624729
61,33.764000787871005
62,33.91792369956742
63,36.109193163715304
64,36.37441107082612
65,36.803501351421154
66,36.90731687841856
67,36.92382350930844
68,36.9298374062113
69,36.94117031697151
70,37.12468261216895
71,37.138138074777224
72,37.143596065243685
73,37.15281905839302
74,37.160298526810024
75,37.169774204703174
76,37.17553541686222
77,37.18088601631255
78,37.18532063356654
79,37.198295995161565
80,37.45957202026883
81,37.593122224494955
82,37.6200584181859
83,37.698706544699085
84,37.845693260177704
85,37.89294530727157
86,38.001056474913874
87,38.05931294260099
88,38.08099329362053
89,38.093362211830396
90,38.09904761856629
91,38.107095627656875
92,38.132667323731205
93,38.30127753616201
94,38.55127118745782
95,38.62388646571237
96,38.64450554080787
97,38.655535229875504
98,38.66977401518962
99,38.709799278610305
100,39.0193380897867
101,39.56549089507377
102,39.92181428656797
103,40.05780289857194
104,40.102477561278874
105,40.1190599975919
106,40.14316612215208
107,40.16209220946401
108,40.17164369278031
109,40.18954640687977
110,40.33060766511588
111,40.492584903021466
112,40.54635621650583
113,40.72195947922177
114,40.78605296449108
115,41.03305230157265
116,41.35547803468374
117,41.36878188644573
118,41.38145402634818
119,43.35401221048486
120,43.43891428440753
121,43.713323599074705
122,43.73413218772807
123,44.034833349989455
124,44.06851622634032
125,44.15379732737872
126,44.232597064738194
127,44.30881310059214
128,44.35409420668422
129,44.37446691415451
130,44.37939426665895
131,44.38353197933896
132,44.38770127761195
133,44.393582515024306
134,44.39781498448325
135,44.40293185054555
136,44.406368363061475
137,44.40809925355662
138,44.408971015922795
139,44.41072717489232
140,44.61679158347547
141,44.77712005342765
142,44.79057551603593
143,44.823999390524385
144,44.98046178389616
145,45.38166198589234
146,45.55136505984015
147,45.69530060703718
148,45.84862970958562
149,45.8853384857437
150,45.921346061737694
151,46.02245786197625
152,46.103114832202785
153,46.13694300228135
154,46.14375285612723
155,46.14669031627411
156,46.150632198277656
157,46.15856649923353
158,46.161560813447764
159,46.32829484165572
160,46.57693662957211
161,46.61355064895126
162,46.623784381075865
163,46.643348497365935
164,46.67960875810374
165,46.73902125849382
166,46.96133329610443
167,47.1691601807757
168,47.19569207887653
169,47.20423282321756
170,47.306254288533864
171,47.57307042664933
172,48.17175639017605
173,49.31707526000311
174,51.28680337500903
175,54.476158625880124
176,55.47901383714289
177,55.58747244630794
178,55.69092158042681
179,55.788167304084965
180,55.816594337764435
181,55.823454728559085
182,55.83150273764967
183,55.87311991495641
184,56.09745343051756
185,56.39195749943682
186,57.40479375808037
187,57.932835384354334
188,58.074161961571434
189,58.16012531141814
190,58.223738695674186
191,58.275621190698516
192,58.31443356734888
193,58.34491366457186
194,58.36084543766955
195,58.44707410649727
196,58.734326123268964
197,59.203492204233456
198,59.58623378569378
199,59.799941907777395
200,59.884591296956245
201,59.93538093046355
202,59.96345420550168
203,60.03398483461972
204,60.08424383016502
205,60.11920908159076
206,60.12441438731341
207,60.13226024860894
208,60.14277193395174
209,60.15069360067042
210,60.15334679048051
211,60.15467970250414
212,60.1613758482153
213,60.195014504736
214,60.34236761309315
215,60.51214017534551
216,60.565355582393465
217,61.060219701804186
218,62.41118605038708
219,63.23987198485506
220,63.70266409315675
221,64.43002344535392
222,64.59270188342362
223,64.76315669448428
224,65.14380099257092
225,65.7606676234153
226,66.38313122133526
227,66.80042112439402
228,66.986220216523
229,67.08459038729113
230,67.12236675649184
231,67.1778184235226
232,67.35954929127612
233,67.79375643793347
234,68.2549566323491
235,68.73445751933572
236,69.36806451445803
237,70.39661144704843
238,71.42799476588819
239,71.92169653547735
240,72.07330738176783
241,72.15095108642436
242,72.22127325062876
243,72.27960552373902
244,72.3289295857322
245,72.35059730251454
246,72.36458340308484
247,72.3786263577225
248,72.39115952101585
249,72.39430544607637
250,72.39588472572524
251,72.39588472572524
252,72.39906855349733
253,72.39906855349733
254,72.39906855349733
255,72.39906855349733
256,72.40068573585778
257,72.40393273481583
258,72.41534145099918
259,72.52332627626957
260,73.17045190518611
261,73.83820292631674
262,74.17087502578963
263,74.27720476598802
264,74.33390722250066
265,74.34897355035078
266,74.35401461098992
267,74.3557012816549
268,74.39125402511002
269,74.45752691629475
270,74.64002847251692
271,74.80095075161707
272,74.90920089586847
273,74.96611181729476
274,75.00072962719774
275,75.02331332617644
276,75.0302874251058
277,75.06003473657171
278,75.18647818237795
279,75.60066006308776
280,76.29579579332962
281,76.78040091214136
282,76.99060935052312
283,77.0513926656484
284,77.06036297405392
285,77.06036297405392
286,77.06036297405392
287,77.06036297405392
288,77.06036297405392
289,77.06036297405392
290,77.06036297405392
291,77.06403953707647
292,77.07141793159595
293,77.0788215945898
294,77.08810775892509
295,77.09369840888205
296,77.1030477444033
297,77.10680011284899
298,77.10868261419043
299,77.11057143265046
300,77.11057143265046
301,77.11627579074214
302,77.11818356055797
303,77.12009764749239
304,77.12969966775745
305,77.14896687947352
306,77.17023030066576
307,77.17604836689216
308,77.17799403941954
309,77.18580199800351
310,77.18971861153268
311,77.18971861153268
312,77.19366049353624
313,77.1956377516566
314,77.19762132689557
315,77.20757078868338
316,77.20757078868338
317,77.20957331527815
318,77.20957331527815
319,77.2115884761101
320,77.2115884761101
321,77.2115884761101
322,77.21565670048555
323,77.21565670048555
324,77.21565670048555
325,77.21565670048555
326,77.21565670048555
327,77.21565670048555
328,77.21565670048555
329,77.21773503250346
330,77.23232757645891
331,77.234418542714
332,77.25329409307716
333,77.259604894554
334,77.26382472977575
335,77.26805719923469
336,77.2807925103231
337,77.28505024825641
338,77.28505024825641
339,77.28505024825641
340,77.3108240921258
341,77.3948354523265
342,77.79884045497907
343,78.36653463467658
344,78.77507532848065
345,78.87314859467482
346,78.89937727108307
347,78.90595339154092
348,78.90595339154092
349,78.92359078665937
350,78.93022376118459
351,78.93909299569259
352,78.94354024718378
353,78.95468996150473
354,78.972580041367
355,79.04434250861117
356,79.3524410167478
357,79.79671765044627
358,79.84647127650393
359,79.85327481323121
360,79.85554897592557
361,79.86010993555148
362,79.86468352941458
363,79.87156287156502
364,79.87846116507123
365,79.88768415822058
366,79.90386861606208
367,79.91082376363565
368,79.91779786256501
369,79.92245989608844
370,79.92479722996875
371,79.96463929695017
372,79.96463929695017
373,79.96463929695017
374,79.96463929695017
375,79.96463929695017
376,79.96938977013393
377,79.98606064610729
378,79.99322425859452
379,79.9956184465422
380,80.00522046680726
381,80.01003411117699
382,80.01727352908735
383,80.02937081119761
384,80.04149967890085
385,80.05366013219707
386,80.05853694775274
387,80.06587112244205
388,80.06832216445707
389,80.08306631925882
390,80.09538470051993
391,80.11267465411564
392,80.13248513803093
393,80.14489827607096
394,80.15236511025077
395,80.15735563394117
396,80.17236510772392
397,80.17487300380631
398,80.17990143020828
399,80.19502461212575
400,80.26830318783283
401,80.50895382072598
402,80.773059914964
403,80.98945281245068
404,81.08132898530272
405,81.14528981108151
406,81.23505606632267
407,81.30704594983627
408,81.39725440337911
409,81.47993285155619
410,81.60425374551437
411,81.71329984670881
412,81.80179004399368
413,81.88266811337105
414,81.95066557793234
415,81.98736803697182
416,82.02415893567164
417,82.0610382740318
418,82.08480327418783
419,82.1139188737942
420,82.15902310056562
421,82.25742485692675
422,82.38271858714863
423,82.52701421010559
424,82.67968633232012
425,82.72532751417214
426,82.74954734686705
427,82.76033698542805
428,82.77655934598114
429,82.78197943373601
430,82.78197943373601
431,82.78197943373601
432,82.78743742420248
433,82.80931992301707
434,82.82302807036918
435,82.86149932261539
436,82.90832180564476
437,82.9718151646475
438,83.04652140915712
439,83.11307857067864
440,83.17978734304646
441,83.29122131506995
442,83.38057064048381
443,83.43094334416382
444,83.45057694875844
445,83.45901030208334
446,83.45901030208334
447,83.45901030208334
448,83.46184037121411
449,83.46751314371281
450,83.47888395718459
451,83.48458199815767
452,83.48458199815767
453,83.49030530760514
454,83.49317327944746
455,83.49317327944746
456,83.4989344916065
457,83.50182141480462
458,83.50182141480462
459,83.50182141480462
460,83.50472728935853
461,83.50763948103102
462,83.51055798982212
463,83.51933246755118
464,83.53398818269258
465,83.54280056313323
466,83.5457443403987
467,83.54869443478276
468,83.54869443478276
469,83.54869443478276
470,83.55760157200233
471,83.56355229771923
472,83.56653397769627
473,83.57250997188756
474,83.57550428610179
475,83.57850491743461
476,83.58451881433747
477,83.5875320799075
478,83.5875320799075
479,83.59055797971472
480,83.59359019664053
481,83.59359019664053
482,83.59359019664053
483,83.59969253320372
484,83.59969253320372
485,83.59969253320372
486,83.59969253320372
487,83.60276896995971
488,83.61201723158342
489,83.62746258654926
490,83.63984413899632
491,83.64604754945704
492,83.6553716165039
493,83.65848595597146
494,83.65848595597146
495,83.66161292967618
496,83.66161292967618
497,83.66161292967618
498,83.66790477979724
499,83.66790477979724
500,83.66790477979724
501,83.66790477979724
502,83.66790477979724
503,83.66790477979724
504,83.66790477979724
505,83.67428506957863
506,83.67428506957863
507,83.67428506957863
508,83.67428506957863
509,83.67428506957863
510,83.67428506957863
511,83.67428506957863
512,83.6775194342995
513,83.6775194342995
514,83.68076643325755
515,83.6840197493342
516,83.6840197493342
517,83.6840197493342
518,83.6840197493342
519,83.6840197493342
520,83.6840197493342
521,83.68731096812242
522,83.68731096812242
523,83.68731096812242
524,83.68731096812242
525,83.68731096812242
526,83.68731096812242
527,83.69064008962222
528,83.69064008962222
529,83.6939818453592
530,83.6939818453592
531,83.6939818453592
532,83.6939818453592
533,83.6939818453592
534,83.69735518668917
535,83.69735518668917
536,83.69735518668917
537,83.69735518668917
538,83.69735518668917
539,83.69735518668917
540,83.69735518668917
541,83.69735518668917
542,83.69735518668917
543,83.69735518668917
544,83.69735518668917
545,83.70079801632367
546,83.70079801632367
547,83.70079801632367
548,83.70079801632367
549,83.70079801632367
550,83.70079801632367
551,83.70079801632367
552,83.70079801632367
553,83.70079801632367
554,83.70079801632367
555,83.70430401714414
556,83.7078163350832
557,83.7078163350832
558,83.7078163350832
559,83.7078163350832
560,83.7078163350832
561,83.7078163350832
562,83.7078163350832
563,83.7078163350832
564,83.7078163350832
565,83.7078163350832
566,83.7078163350832
567,83.7078163350832
568,83.7078163350832
569,83.7078163350832
570,83.7078163350832
571,83.7078163350832
572,83.7078163350832
573,83.7078163350832
574,83.7078163350832
575,83.7078163350832
576,83.7078163350832
577,83.7078163350832
578,83.7078163350832
579,83.7078163350832
580,83.7078163350832
581,83.7078163350832
582,83.7078163350832
583,83.7078163350832
584,83.7078163350832
585,83.7078163350832
586,83.7078163350832
587,83.7078163350832
588,83.7078163350832
589,83.7078163350832
590,83.7078163350832
591,83.7078163350832
592,83.7078163350832
593,83.7078163350832
594,83.7078163350832
595,83.7078163350832
596,83.7078163350832
597,83.7078163350832
598,83.7078163350832
599,83.7078163350832
600,83.74192877549855
601,83.85962301205014
602,83.98892179546154
603,84.10700769336603
604,84.18331848599891
605,84.21007148325059
606,84.21389965711941
607,84.22156863909429
608,84.22925025530633
609,84.23309738053095
610,84.23695082287416
611,84.23695082287416
612,84.23695082287416
613,84.23695082287416
614,84.23695082287416
615,84.23695082287416
616,84.23695082287416
617,84.23695082287416
618,84.23695082287416
619,84.23695082287416
620,84.23695082287416
621,84.23695082287416
622,84.23695082287416
623,84.23695082287416
624,84.23695082287416
625,84.23695082287416
626,84.23695082287416
627,84.23695082287416
628,84.23695082287416
629,84.23695082287416
630,84.23695082287416
631,84.24093692470788
632,84.24892176261251
633,84.26091797082526
634,84.26091797082526
635,84.26091797082526
636,84.26091797082526
637,84.26091797082526
638,84.26091797082526
639,84.26091797082526
640,84.26091797082526
641,84.26091797082526
642,84.26091797082526
643,84.26091797082526
644,84.26091797082526
645,84.26091797082526
646,84.26091797082526
647,84.26091797082526
648,84.26091797082526
649,84.26091797082526
650,84.26091797082526
651,84.26091797082526
652,84.26091797082526
653,84.26091797082526
654,84.26091797082526
655,84.26091797082526
656,84.26091797082526
657,84.26091797082526
658,84.26091797082526
659,84.26091797082526
660,84.26091797082526
661,84.26091797082526
662,84.26091797082526
663,84.26091797082526
664,84.26511253757263
665,84.2693134214386
666,84.2693134214386
667,84.2693134214386
668,84.2777530918821
669,84.29043154890314
670,84.29889648782103
671,84.30313527439857
672,84.30313527439857
673,84.30313527439857
674,84.30313527439857
675,84.30313527439857
676,84.30313527439857
677,84.30313527439857
678,84.30313527439857
679,84.30313527439857
680,84.30313527439857
681,84.30313527439857
682,84.30313527439857
683,84.30313527439857
684,84.30313527439857
685,84.30313527439857
686,84.30313527439857
687,84.30747513487363
688,84.30747513487363
689,84.31182762958589
690,84.31182762958589
691,84.31182762958589
692,84.31619907565393
693,84.31619907565393
694,84.3249672362644
695,84.3249672362644
696,84.3249672362644
697,84.32937026792541
698,84.32937026792541
699,84.59431022181802
700,87.70738626564922
701,94.28784026685528
702,98.12378419156231
703,99.23845871908289
704,99.5897915868867
705,99.66995582186279
706,99.70117502196145
707,99.70564122480842
708,99.70564122480842
709,99.71012006189258
710,99.71012006189258
711,99.72359447585664
712,99.72359447585664
713,99.72359447585664
714,99.72359447585664
715,99.72359447585664
716,99.72359447585664
717,99.72359447585664
718,99.72359447585664
719,99.72359447585664
720,99.72359447585664
721,99.72359447585664
722,99.72359447585664
723,99.72359447585664
724,99.72359447585664
725,99.72359447585664
726,99.72359447585664
727,99.72359447585664
728,99.72359447585664
729,99.72359447585664
730,99.72820597243131
731,99.72820597243131
732,99.7420783648669
733,99.74670881279735
734,99.75598234289545
735,99.76062542506308
736,99.76992422363557
737,99.76992422363557
738,99.76992422363557
739,99.76992422363557
740,99.76992422363557
741,99.80737210266932
742,99.80737210266932
743,99.80737210266932
744,99.80737210266932
745,99.80737210266932
746,99.80737210266932
747,99.80737210266932
748,99.80737210266932
749,99.80737210266932
750,99.80737210266932
751,99.80737210266932
752,99.80737210266932
753,99.80737210266932
754,99.80737210266932
755,99.80737210266932
756,99.80737210266932
757,99.80737210266932
758,99.80737210266932
759,99.80737210266932
760,99.80737210266932
761,99.80737210266932
762,99.80737210266932
763,99.80737210266932
764,99.81219838127625
765,99.81219838127625
766,99.81703729412035
767,99.81703729412035
768,99.81703729412035
769,99.83161088672003
770,99.83161088672003
771,99.83161088672003
772,99.83161088672003
773,99.8364940193943
774,99.8364940193943
775,99.8364940193943
776,99.8364940193943
777,99.8364940193943
778,99.8364940193943
779,99.8364940193943
780,99.8364940193943
781,99.8364940193943
782,99.84637399287756
783,99.84637399287756
784,99.84637399287756
785,99.84637399287756
786,99.84637399287756
787,99.84637399287756
788,99.84637399287756
789,99.84637399287756
790,99.84637399287756
791,99.84637399287756
792,99.84637399287756
793,99.84637399287756
794,99.84637399287756
795,99.84637399287756
796,99.84637399287756
797,99.84637399287756
798,99.84637399287756
799,99.84637399287756
800,99.84637399287756
801,99.84637399287756
802,99.84637399287756
803,99.84637399287756
804,99.84637399287756
805,99.84637399287756
806,99.84637399287756
807,99.84637399287756
808,99.84637399287756
809,99.84637399287756
810,99.84637399287756
811,99.84637399287756
812,99.84637399287756
813,99.84637399287756
814,99.84637399287756
815,99.84637399287756
816,99.84637399287756
817,99.85669616466251
818,99.87219837369571
819,99.87219837369571
820,99.87219837369571
821,99.87738472806255
822,99.87738472806255
823,99.87738472806255
824,99.87738472806255
825,99.87738472806255
826,99.87738472806255
827,99.87738472806255
828,99.88784587645661
829,99.88784587645661
830,99.89308908489082
831,99.89833861044363
832,99.89833861044363
833,99.89833861044363
834,99.89833861044363
835,99.89833861044363
836,99.89833861044363
837,99.89833861044363
838,99.89833861044363
839,99.89833861044363
840,99.89833861044363
841,99.89833861044363
842,99.89833861044363
843,99.89833861044363
844,99.89833861044363
845,99.89833861044363
846,99.90368289277536
847,99.90368289277536
848,99.9090398093443
849,99.9090398093443
850,99.9090398093443
851,99.9090398093443
852,99.9090398093443
853,99.9090398093443
854,99.9090398093443
855,99.9090398093443
856,99.9090398093443
857,99.9090398093443
858,99.9090398093443
859,99.9090398093443
860,99.9090398093443
861,99.9090398093443
862,99.9090398093443
863,99.9090398093443
864,99.9090398093443
865,99.9090398093443
866,99.9090398093443
867,99.9090398093443
868,99.9090398093443
869,99.9090398093443
870,99.9090398093443
871,99.9090398093443
872,99.9090398093443
873,99.9090398093443
874,99.9090398093443
875,99.9090398093443
876,99.9090398093443
877,99.9090398093443
878,99.9090398093443
879,99.9090398093443
880,99.9090398093443
881,99.9090398093443
882,99.9090398093443
883,99.91461782506408
884,99.91461782506408
885,99.91461782506408
886,99.91461782506408
887,99.91461782506408
888,99.91461782506408
889,99.91461782506408
890,99.92024006061402
891,99.92024006061402
892,99.92024006061402
893,99.92024006061402
894,99.93153506866265
895,99.93718888980557
896,99.94850916632859
897,99.9541756217087
898,99.9598483942074
899,99.97120657344199
900,99.97120657344199
901,99.97120657344199
902,99.97120657344199
903,99.97120657344199
904,99.97120657344199
905,99.97692356577087
906,99.97692356577087
907,99.97692356577087
908,99.98265950945553
909,99.98265950945553
910,99.98265950945553
911,99.98265950945553
912,99.98265950945553
913,99.98842703873316
914,99.99420088512939
915,99.99420088512939
916,99.99420088512939
917,99.99420088512939
918,100.0
919,100.0
920,100.0
921,100.0
922,100.0
923,100.0
924,100.0
925,100.0
926,100.0
927,100.0
928,100.0
929,100.0
930,100.0
931,100.0
932,100.0
933,100.0
934,100.0
935,100.0
936,100.0
937,100.0
938,100.0
939,100.0
940,100.0
941,100.0
942,100.0
943,100.0
944,100.0
945,100.0
946,100.0
947,100.0
948,100.0
949,100.0
950,100.0
951,100.0
952,100.0
953,100.0
954,100.0
955,100.0
956,100.0
957,100.0
958,100.0
959,100.0
960,100.0
961,100.0
962,100.0
963,100.0
964,100.0
965,100.0
966,100.0
967,100.0
968,100.0
969,100.0
970,100.0
971,100.0
972,100.0
973,100.0
974,100.0
975,100.0
976,100.0
977,100.0
978,100.0
979,100.0
980,100.0
981,100.0
982,100.0
983,100.0
984,100.0
985,100.0
986,100.0
987,100.0
988,100.0
989,100.0
990,100.0
991,100.0
992,100.0
993,100.0
994,100.0
995,100.0
996,100.0
997,100.0
998,100.0
999,100.0


==> data/AI/Detection/8_cumulative_kernel.csv <==
duration,distribution
0,0.057737313963421744
1,58.91485287867365
2,81.42249022546572
3,84.11528599921526
4,85.41404304483015
5,86.28433480870812
6,87.0491879594424
7,87.72680033106757
8,87.86029141926781
9,88.69182965618184
10,89.44041962633376
11,89.59688472427862
12,89.90467599693599
13,90.10612178764397
14,90.58567401210246
15,90.73325179575137
16,91.92463557477042
17,92.2068531471068
18,92.40092307152837
19,92.68531712899846
20,93.80064484417878
21,93.98419509045411
22,94.05269391424528
23,94.11085443365135
24,94.18672912372894
25,94.21943685865482
26,94.34047361525667
27,94.5902252843487
28,94.81869576546679
29,95.02866612294842
30,95.22243375776807
31,95.34008487082862
32,95.37236940031183
33,95.51257131767431
34,95.88027638942881
35,95.98257119071269
36,96.14187781091543
37,96.18141729084431
38,96.23244377564549
39,96.31684303249673
40,96.35994952972806
41,96.4020887002333
42,96.42131431891431
43,96.45299426919372
44,96.48993405854624
45,96.49507298177859
46,96.50015144709056
47,96.50692273417319
48,96.52711567958029
49,96.53654711515965
50,96.56701790703146
51,96.66683393357974
52,96.73484909400784
53,96.75619073990218
54,96.84270602396674
55,96.86688919211896
56,96.88031085044344
57,96.89173739739536
58,96.89905280576141
59,96.9018943280193
60,96.90310348642691
61,96.90455447651604
62,96.9283144392256
63,97.26119574884089
64,97.30085614461052
65,97.36403467140819
66,97.37908869358294
67,97.3814465524778
68,97.38229296336311
69,97.383864869293
70,97.40895490625094
71,97.41076864386235
72,97.41149413890692
73,97.41270329731452
74,97.41367062404062
75,97.41487978244822
76,97.41560527749279
77,97.41627031461697
78,97.4168144359004
79,97.4183863418303
80,97.44964308666704
81,97.46542260388637
82,97.46856641574615
83,97.47763510380322
84,97.49438194774865
85,97.49970224474212
86,97.51173337089786
87,97.5181419104582
88,97.52049976935304
89,97.52182984360141
90,97.52243442280522
91,97.52328083369054
92,97.5259409821873
93,97.5432924053365
94,97.56874518981671
95,97.57606059818275
96,97.5781161674757
97,97.57920441004254
98,97.58059494221129
99,97.58446424911565
100,97.61408863010213
101,97.66584060994788
102,97.69927383991832
103,97.71190954527785
104,97.71602068386372
105,97.71753213187324
106,97.71970861700694
107,97.7214014387776
108,97.72224784966292
109,97.72381975559283
110,97.73609271343008
111,97.75005849303798
112,97.75465329498691
113,97.76952594340051
114,97.77490669831438
115,97.79546239124376
116,97.82206387621119
117,97.82315211877804
118,97.82417990342451
119,97.98282148650307
120,97.98959277358568
121,98.01129716700231
122,98.01292953085259
123,98.03632674603986
124,98.03892643661622
125,98.04545589201732
126,98.051441226135
127,98.05718472857114
128,98.06057037211245
129,98.06208182012197
130,98.06244456764426
131,98.06274685724617
132,98.06304914684807
133,98.06347235229073
134,98.06377464189265
135,98.06413738941492
136,98.06437922109646
137,98.06450013693721
138,98.0645605948576
139,98.06468151069836
140,98.07876820614703
141,98.08965063181553
142,98.09055750062123
143,98.09279444367532
144,98.10319320598076
145,98.12967377510743
146,98.14079803245747
147,98.15016901011646
148,98.16008410905887
149,98.16244196795371
150,98.16473936892817
151,98.1711479084885
152,98.17622637380047
153,98.1783424010138
154,98.17876560645647
155,98.1789469802176
156,98.17918881189914
157,98.17967247526218
158,98.17985384902332
159,98.18988986380648
160,98.2047625122201
161,98.2069389973538
162,98.2075435765576
163,98.20869227704483
164,98.21080830425815
165,98.21425440571984
166,98.22707148484051
167,98.23898169515547
168,98.240493143165
169,98.24097680652805
170,98.2467203089642
171,98.26165341529818
172,98.29496572942787
173,98.35832562998668
174,98.46666622330864
175,98.6410873236065
176,98.69562036778976
177,98.70148478606667
178,98.70704691474168
179,98.71224629589442
180,98.71375774390393
181,98.71412049142621
182,98.71454369686889
183,98.71672018200258
184,98.72838856063602
185,98.74362395657192
186,98.79573868393996
187,98.82276337435006
188,98.82995786687535
189,98.83431083714275
190,98.83751510692291
191,98.84011479749928
192,98.84204945095145
193,98.84356089896097
194,98.8443468519259
195,98.84857890635254
196,98.86260514388083
197,98.8853977798643
198,98.90389790350075
199,98.91417574996544
200,98.91822643063094
201,98.92064474744616
202,98.92197482169453
203,98.92530000731547
204,98.92765786621031
205,98.92929023006059
206,98.92953206174211
207,98.9298948092644
208,98.93037847262744
209,98.93074122014973
210,98.9308621359905
211,98.93092259391088
212,98.93122488351278
213,98.93273633152229
214,98.93932624484377
215,98.94688348489134
216,98.94924134378618
217,98.97106665304356
218,99.03037587293687
219,99.06659016724481
220,99.08672265473155
221,99.1182212312498
222,99.12523435001394
223,99.13254975838
224,99.14881293896237
225,99.17505167640752
226,99.20141132969344
227,99.21900458452419
228,99.22680365625327
229,99.23091479483914
230,99.23248670076904
231,99.2347841017435
232,99.24228088387069
233,99.26011597038296
234,99.27897884154169
235,99.2985067498246
236,99.32420136598633
237,99.36573595728777
238,99.40721009066883
239,99.42697983063327
240,99.43302562267132
241,99.43610897661073
242,99.43889004094824
243,99.4411874419227
244,99.44312209537487
245,99.44396850626019
246,99.44451262754363
247,99.44505674882706
248,99.4455404121901
249,99.44566132803087
250,99.44572178595125
251,99.44572178595125
252,99.445842701792
253,99.445842701792
254,99.445842701792
255,99.445842701792
256,99.44590315971239
257,99.44602407555315
258,99.44644728099583
259,99.45043750374094
260,99.47425792437087
261,99.498743382125
262,99.51089542412149
263,99.51476473102585
264,99.51682030031878
265,99.51736442160222
266,99.51754579536336
267,99.51760625328374
268,99.51887586961173
269,99.52123372850657
270,99.52770272598728
271,99.53338577050306
272,99.53719461948704
273,99.53918973085959
274,99.5403988892672
275,99.54118484223214
276,99.54142667391366
277,99.54245445856014
278,99.54680742882753
279,99.56101504011696
280,99.58477500282652
281,99.60128001509041
282,99.60841404969531
283,99.61046961898825
284,99.61077190859015
285,99.61077190859015
286,99.61077190859015
287,99.61077190859015
288,99.61077190859015
289,99.61077190859015
290,99.61077190859015
291,99.61089282443092
292,99.61113465611244
293,99.61137648779396
294,99.61167877739587
295,99.61186015115702
296,99.61216244075892
297,99.61228335659969
298,99.61234381452006
299,99.61240427244044
300,99.61240427244044
301,99.6125856462016
302,99.61264610412198
303,99.61270656204235
304,99.61300885164425
305,99.61361343084806
306,99.61427846797224
307,99.61445984173338
308,99.61452029965376
309,99.61476213133528
310,99.61488304717605
311,99.61488304717605
312,99.61500396301682
313,99.61506442093719
314,99.61512487885757
315,99.61542716845948
316,99.61542716845948
317,99.61548762637986
318,99.61548762637986
319,99.61554808430024
320,99.61554808430024
321,99.61554808430024
322,99.61566900014101
323,99.61566900014101
324,99.61566900014101
325,99.61566900014101
326,99.61566900014101
327,99.61566900014101
328,99.61566900014101
329,99.61572945806138
330,99.61615266350405
331,99.61621312142444
332,99.61675724270786
333,99.61693861646901
334,99.61705953230977
335,99.61718044815053
336,99.61754319567282
337,99.61766411151358
338,99.61766411151358
339,99.61766411151358
340,99.61838960655814
341,99.62074746545298
342,99.63205309656415
343,99.64789307170385
344,99.65925916073537
345,99.6619797671525
346,99.66270526219706
347,99.66288663595822
348,99.66288663595822
349,99.66337029932126
350,99.66355167308241
351,99.66379350476393
352,99.6639144206047
353,99.6642167102066
354,99.66470037356964
355,99.66663502702183
356,99.67491776211396
357,99.68682797242893
358,99.6881580466773
359,99.68833942043844
360,99.68839987835882
361,99.68852079419959
362,99.68864171004034
363,99.6888230838015
364,99.68900445756263
365,99.68924628924415
366,99.68966949468683
367,99.68985086844798
368,99.69003224220911
369,99.69015315804988
370,99.69021361597026
371,99.69124140061673
372,99.69124140061673
373,99.69124140061673
374,99.69124140061673
375,99.69124140061673
376,99.69136231645749
377,99.69178552190016
378,99.6919668956613
379,99.69202735358168
380,99.6922691852632
381,99.69239010110397
382,99.6925714748651
383,99.69287376446701
384,99.69317605406893
385,99.69347834367083
386,99.69359925951159
387,99.69378063327274
388,99.69384109119311
389,99.6942038387154
390,99.6945061283173
391,99.69492933375997
392,99.69541299712303
393,99.69571528672493
394,99.69589666048607
395,99.69601757632684
396,99.69638032384913
397,99.6964407817695
398,99.69656169761026
399,99.69692444513255
400,99.6986777248236
401,99.70442122725974
402,99.71070885097933
403,99.71584777421168
404,99.71802425934537
405,99.7195357073549
406,99.72165173456821
407,99.72334455633887
408,99.72546058355218
409,99.72739523700436
410,99.73029721718262
411,99.73283644983862
412,99.73489201913155
413,99.73676621466335
414,99.73833812059324
415,99.73918453147857
416,99.74003094236389
417,99.74087735324922
418,99.74142147453264
419,99.74208651165682
420,99.74311429630329
421,99.74535123935738
422,99.74819276161526
423,99.75145748931581
424,99.7549035907775
425,99.75593137542397
426,99.7564754967074
427,99.75671732838892
428,99.7570800759112
429,99.75720099175197
430,99.75720099175197
431,99.75720099175197
432,99.75732190759274
433,99.75780557095578
434,99.75810786055769
435,99.75895427144302
436,99.75998205608948
437,99.76137258825824
438,99.76300495210852
439,99.76445594219766
440,99.76590693228678
441,99.768325249102
442,99.77025990255419
443,99.77134814512102
444,99.7717713505637
445,99.77195272432485
446,99.77195272432485
447,99.77195272432485
448,99.77201318224522
449,99.77213409808598
450,99.7723759297675
451,99.77249684560827
452,99.77249684560827
453,99.77261776144903
454,99.77267821936941
455,99.77267821936941
456,99.77279913521018
457,99.77285959313056
458,99.77285959313056
459,99.77285959313056
460,99.77292005105095
461,99.77298050897132
462,99.7730409668917
463,99.77322234065285
464,99.77352463025476
465,99.77370600401589
466,99.77376646193628
467,99.77382691985666
468,99.77382691985666
469,99.77382691985666
470,99.7740082936178
471,99.77412920945856
472,99.77418966737895
473,99.7743105832197
474,99.77437104114009
475,99.77443149906047
476,99.77455241490122
477,99.7746128728216
478,99.7746128728216
479,99.77467333074199
480,99.77473378866237
481,99.77473378866237
482,99.77473378866237
483,99.77485470450314
484,99.77485470450314
485,99.77485470450314
486,99.77485470450314
487,99.77491516242351
488,99.77509653618466
489,99.77539882578657
490,99.77564065746809
491,99.77576157330886
492,99.77594294706999
493,99.77600340499038
494,99.77600340499038
495,99.77606386291076
496,99.77606386291076
497,99.77606386291076
498,99.77618477875151
499,99.77618477875151
500,99.77618477875151
501,99.77618477875151
502,99.77618477875151
503,99.77618477875151
504,99.77618477875151
505,99.77630569459228
506,99.77630569459228
507,99.77630569459228
508,99.77630569459228
509,99.77630569459228
510,99.77630569459228
511,99.77630569459228
512,99.77636615251267
513,99.77636615251267
514,99.77642661043305
515,99.77648706835342
516,99.77648706835342
517,99.77648706835342
518,99.77648706835342
519,99.77648706835342
520,99.77648706835342
521,99.7765475262738
522,99.7765475262738
523,99.7765475262738
524,99.7765475262738
525,99.7765475262738
526,99.7765475262738
527,99.77660798419419
528,99.77660798419419
529,99.77666844211457
530,99.77666844211457
531,99.77666844211457
532,99.77666844211457
533,99.77666844211457
534,99.77672890003495
535,99.77672890003495
536,99.77672890003495
537,99.77672890003495
538,99.77672890003495
539,99.77672890003495
540,99.77672890003495
541,99.77672890003495
542,99.77672890003495
543,99.77672890003495
544,99.77672890003495
545,99.77678935795534
546,99.77678935795534
547,99.77678935795534
548,99.77678935795534
549,99.77678935795534
550,99.77678935795534
551,99.77678935795534
552,99.77678935795534
553,99.77678935795534
554,99.77678935795534
555,99.7768498158757
556,99.77691027379609
557,99.77691027379609
558,99.77691027379609
559,99.77691027379609
560,99.77691027379609
561,99.77691027379609
562,99.77691027379609
563,99.77691027379609
564,99.77691027379609
565,99.77691027379609
566,99.77691027379609
567,99.77691027379609
568,99.77691027379609
569,99.77691027379609
570,99.77691027379609
571,99.77691027379609
572,99.77691027379609
573,99.77691027379609
574,99.77691027379609
575,99.77691027379609
576,99.77691027379609
577,99.77691027379609
578,99.77691027379609
579,99.77691027379609
580,99.77691027379609
581,99.77691027379609
582,99.77691027379609
583,99.77691027379609
584,99.77691027379609
585,99.77691027379609
586,99.77691027379609
587,99.77691027379609
588,99.77691027379609
589,99.77691027379609
590,99.77691027379609
591,99.77691027379609
592,99.77691027379609
593,99.77691027379609
594,99.77691027379609
595,99.77691027379609
596,99.77691027379609
597,99.77691027379609
598,99.77691027379609
599,99.77691027379609
600,99.77745439507953
601,99.77932859061131
602,99.78138415990425
603,99.78325835543605
604,99.78446751384365
605,99.78489071928632
606,99.78495117720671
607,99.78507209304746
608,99.78519300888823
609,99.78525346680861
610,99.785313924729
611,99.785313924729
612,99.785313924729
613,99.785313924729
614,99.785313924729
615,99.785313924729
616,99.785313924729
617,99.785313924729
618,99.785313924729
619,99.785313924729
620,99.785313924729
621,99.785313924729
622,99.785313924729
623,99.785313924729
624,99.785313924729
625,99.785313924729
626,99.785313924729
627,99.785313924729
628,99.785313924729
629,99.785313924729
630,99.785313924729
631,99.78537438264937
632,99.78549529849013
633,99.78567667225128
634,99.78567667225128
635,99.78567667225128
636,99.78567667225128
637,99.78567667225128
638,99.78567667225128
639,99.78567667225128
640,99.78567667225128
641,99.78567667225128
642,99.78567667225128
643,99.78567667225128
644,99.78567667225128
645,99.78567667225128
646,99.78567667225128
647,99.78567667225128
648,99.78567667225128
649,99.78567667225128
650,99.78567667225128
651,99.78567667225128
652,99.78567667225128
653,99.78567667225128
654,99.78567667225128
655,99.78567667225128
656,99.78567667225128
657,99.78567667225128
658,99.78567667225128
659,99.78567667225128
660,99.78567667225128
661,99.78567667225128
662,99.78567667225128
663,99.78567667225128
664,99.78573713017165
665,99.78579758809204
666,99.78579758809204
667,99.78579758809204
668,99.7859185039328
669,99.78609987769394
670,99.78622079353471
671,99.7862812514551
672,99.7862812514551
673,99.7862812514551
674,99.7862812514551
675,99.7862812514551
676,99.7862812514551
677,99.7862812514551
678,99.7862812514551
679,99.7862812514551
680,99.7862812514551
681,99.7862812514551
682,99.7862812514551
683,99.7862812514551
684,99.7862812514551
685,99.7862812514551
686,99.7862812514551
687,99.78634170937546
688,99.78634170937546
689,99.78640216729585
690,99.78640216729585
691,99.78640216729585
692,99.78646262521623
693,99.78646262521623
694,99.786583541057
695,99.786583541057
696,99.786583541057
697,99.78664399897738
698,99.78664399897738
699,99.79027147420021
700,99.83283385014812
701,99.9226743198336
702,99.97497042096278
703,99.99014535897828
704,99.99492153468836
705,99.9960097772552
706,99.99643298269787
707,99.99649344061825
708,99.99649344061825
709,99.99655389853864
710,99.99655389853864
711,99.99673527229977
712,99.99673527229977
713,99.99673527229977
714,99.99673527229977
715,99.99673527229977
716,99.99673527229977
717,99.99673527229977
718,99.99673527229977
719,99.99673527229977
720,99.99673527229977
721,99.99673527229977
722,99.99673527229977
723,99.99673527229977
724,99.99673527229977
725,99.99673527229977
726,99.99673527229977
727,99.99673527229977
728,99.99673527229977
729,99.99673527229977
730,99.99679573022016
731,99.99679573022016
732,99.9969771039813
733,99.99703756190168
734,99.99715847774245
735,99.99721893566283
736,99.99733985150358
737,99.99733985150358
738,99.99733985150358
739,99.99733985150358
740,99.99733985150358
741,99.99782351486664
742,99.99782351486664
743,99.99782351486664
744,99.99782351486664
745,99.99782351486664
746,99.99782351486664
747,99.99782351486664
748,99.99782351486664
749,99.99782351486664
750,99.99782351486664
751,99.99782351486664
752,99.99782351486664
753,99.99782351486664
754,99.99782351486664
755,99.99782351486664
756,99.99782351486664
757,99.99782351486664
758,99.99782351486664
759,99.99782351486664
760,99.99782351486664
761,99.99782351486664
762,99.99782351486664
763,99.99782351486664
764,99.99788397278702
765,99.99788397278702
766,99.99794443070739
767,99.99794443070739
768,99.99794443070739
769,99.99812580446854
770,99.99812580446854
771,99.99812580446854
772,99.99812580446854
773,99.99818626238893
774,99.99818626238893
775,99.99818626238893
776,99.99818626238893
777,99.99818626238893
778,99.99818626238893
779,99.99818626238893
780,99.99818626238893
781,99.99818626238893
782,99.99830717822968
783,99.99830717822968
784,99.99830717822968
785,99.99830717822968
786,99.99830717822968
787,99.99830717822968
788,99.99830717822968
789,99.99830717822968
790,99.99830717822968
791,99.99830717822968
792,99.99830717822968
793,99.99830717822968
794,99.99830717822968
795,99.99830717822968
796,99.99830717822968
797,99.99830717822968
798,99.99830717822968
799,99.99830717822968
800,99.99830717822968
801,99.99830717822968
802,99.99830717822968
803,99.99830717822968
804,99.99830717822968
805,99.99830717822968
806,99.99830717822968
807,99.99830717822968
808,99.99830717822968
809,99.99830717822968
810,99.99830717822968
811,99.99830717822968
812,99.99830717822968
813,99.99830717822968
814,99.99830717822968
815,99.99830717822968
816,99.99830717822968
817,99.99842809407045
818,99.99860946783159
819,99.99860946783159
820,99.99860946783159
821,99.99866992575197
822,99.99866992575197
823,99.99866992575197
824,99.99866992575197
825,99.99866992575197
826,99.99866992575197
827,99.99866992575197
828,99.99879084159274
829,99.99879084159274
830,99.99885129951312
831,99.99891175743349
832,99.99891175743349
833,99.99891175743349
834,99.99891175743349
835,99.99891175743349
836,99.99891175743349
837,99.99891175743349
838,99.99891175743349
839,99.99891175743349
840,99.99891175743349
841,99.99891175743349
842,99.99891175743349
843,99.99891175743349
844,99.99891175743349
845,99.99891175743349
846,99.99897221535387
847,99.99897221535387
848,99.99903267327426
849,99.99903267327426
850,99.99903267327426
851,99.99903267327426
852,99.99903267327426
853,99.99903267327426
854,99.99903267327426
855,99.99903267327426
856,99.99903267327426
857,99.99903267327426
858,99.99903267327426
859,99.99903267327426
860,99.99903267327426
861,99.99903267327426
862,99.99903267327426
863,99.99903267327426
864,99.99903267327426
865,99.99903267327426
866,99.99903267327426
867,99.99903267327426
868,99.99903267327426
869,99.99903267327426
870,99.99903267327426
871,99.99903267327426
872,99.99903267327426
873,99.99903267327426
874,99.99903267327426
875,99.99903267327426
876,99.99903267327426
877,99.99903267327426
878,99.99903267327426
879,99.99903267327426
880,99.99903267327426
881,99.99903267327426
882,99.99903267327426
883,99.99909313119464
884,99.99909313119464
885,99.99909313119464
886,99.99909313119464
887,99.99909313119464
888,99.99909313119464
889,99.99909313119464
890,99.99915358911502
891,99.99915358911502
892,99.99915358911502
893,99.99915358911502
894,99.99927450495578
895,99.99933496287616
896,99.99945587871693
897,99.9995163366373
898,99.99957679455768
899,99.99969771039845
900,99.99969771039845
901,99.99969771039845
902,99.99969771039845
903,99.99969771039845
904,99.99969771039845
905,99.99975816831883
906,99.99975816831883
907,99.99975816831883
908,99.99981862623922
909,99.99981862623922
910,99.99981862623922
911,99.99981862623922
912,99.99981862623922
913,99.99987908415959
914,99.99993954207997
915,99.99993954207997
916,99.99993954207997
917,99.99993954207997
918,100.00000000000036
919,100.00000000000036
920,100.00000000000036
921,100.00000000000036
922,100.00000000000036
923,100.00000000000036
924,100.00000000000036
925,100.00000000000036
926,100.00000000000036
927,100.00000000000036
928,100.00000000000036
929,100.00000000000036
930,100.00000000000036
931,100.00000000000036
932,100.00000000000036
933,100.00000000000036
934,100.00000000000036
935,100.00000000000036
936,100.00000000000036
937,100.00000000000036
938,100.00000000000036
939,100.00000000000036
940,100.00000000000036
941,100.00000000000036
942,100.00000000000036
943,100.00000000000036
944,100.00000000000036
945,100.00000000000036
946,100.00000000000036
947,100.00000000000036
948,100.00000000000036
949,100.00000000000036
950,100.00000000000036
951,100.00000000000036
952,100.00000000000036
953,100.00000000000036
954,100.00000000000036
955,100.00000000000036
956,100.00000000000036
957,100.00000000000036
958,100.00000000000036
959,100.00000000000036
960,100.00000000000036
961,100.00000000000036
962,100.00000000000036
963,100.00000000000036
964,100.00000000000036
965,100.00000000000036
966,100.00000000000036
967,100.00000000000036
968,100.00000000000036
969,100.00000000000036
970,100.00000000000036
971,100.00000000000036
972,100.00000000000036
973,100.00000000000036
974,100.00000000000036
975,100.00000000000036
976,100.00000000000036
977,100.00000000000036
978,100.00000000000036
979,100.00000000000036
980,100.00000000000036
981,100.00000000000036
982,100.00000000000036
983,100.00000000000036
984,100.00000000000036
985,100.00000000000036
986,100.00000000000036
987,100.00000000000036
988,100.00000000000036
989,100.00000000000036
990,100.00000000000036
991,100.00000000000036
992,100.00000000000036
993,100.00000000000036
994,100.00000000000036
995,100.00000000000036
996,100.00000000000036
997,100.00000000000036
998,100.00000000000036
999,100.00000000000036


==> data/AI/resnet50/128_CDF_kernel_sum.csv <==
duration,distribution
0,0.0
1,0.0
2,0.0518022975189528
3,0.78899468193851
4,1.7086753540198598
5,1.883024616140946
6,1.9731206490466817
7,2.1136108637819873
8,2.260522319773026
9,2.3466043465434674
10,2.4101740506948555
11,2.4558063475167615
12,2.534123288182681
13,2.567164343051808
14,2.58753235671649
15,2.6237285255784246
16,2.736190811010954
17,2.9022666631064555
18,3.0340452575393972
19,3.1688153674618165
20,3.26358564331986
21,3.2963462436118482
22,3.3401789568971156
23,3.3682653142367958
24,3.4195885018531373
25,3.472465875251121
26,3.4884167293258725
27,3.493149400315084
28,3.505092091058231
29,3.5076337106635482
30,3.5083348471063944
31,3.510327243164816
32,3.5494039142461102
33,3.6377120492225883
34,3.6919449530767414
35,3.725073650001224
36,3.7345389919796474
37,3.780586127863571
38,3.8389791079452777
39,3.8820464139471054
40,3.911727856694261
41,3.999404968872177
42,4.149588394929831
43,4.198831544432395
44,4.236879882064182
45,4.304977759075618
46,4.36813846696868
47,4.3931281383524565
48,4.422575868951997
49,4.526215520812045
50,4.662352846798013
51,4.768136807612432
52,4.824648404905836
53,4.854376590082514
54,4.875200342435046
55,4.912798784182673
56,4.964495911235199
57,5.033768191788403
58,5.07850069684199
59,5.100218398159151
60,5.12055135500169
61,5.137302673182024
62,5.157588887595041
63,5.19918380706689
64,5.252657146441293
65,5.351020746568923
66,5.613245776193399
67,5.844211806074315
68,5.9971764066885935
69,6.1128814481692855
70,6.205314602551175
71,6.338892780520755
72,6.550075077106028
73,6.788928891968964
74,7.022839694909834
75,7.171392978737871
76,7.23178419768169
77,7.250229928932235
78,7.253420099747185
79,7.253881681238725
80,7.256218802714878
81,7.2604782066051685
82,7.261915536313003
83,7.267734968788626
84,7.270188946338588
85,7.273665414534366
86,7.275675339003859
87,7.2802502542934295
88,7.280764421018183
89,7.283364468660405
90,7.2854678779889435
91,7.287594658532244
92,7.290819886169336
93,7.296253693601394
94,7.309984282273799
95,7.433209012104017
96,7.743391774419171
97,8.023367241655038
98,8.326269870571974
99,8.600449276546977
100,8.795014639436795
101,8.878812129964295
102,8.902054803044647
103,8.907471082065634
104,8.911724643152235
105,8.914178620702195
106,8.91665596946692
107,8.917906329456661
108,8.919168375053784
109,8.920442106258289
110,8.923655648288001
111,8.924304199497634
112,8.924304199497634
113,8.924964436314648
114,8.928960914038871
115,8.950462431619487
116,9.001294823725836
117,9.104519636523866
118,9.253441016984398
119,9.432131482247442
120,9.598300819201988
121,9.71565937412706
122,9.81402881705838
123,9.945544485325254
124,10.11652829252068
125,10.32979062721973
126,10.57126201813596
127,10.784226369846799
128,11.054210642772105
129,11.516995751872734
130,11.859559332240002
131,12.12362484502695
132,12.365026122298893
133,12.611364568689213
134,12.864252798016453
135,13.031473839635272
136,13.115703697635862
137,13.198951964616464
138,13.381983633021463
139,13.746638854142077
140,14.279969975000412
141,14.783333355730763
142,15.149221408430048
143,15.321338719541405
144,15.41052327507144
145,15.482535830555436
146,15.537984037577187
147,15.582646428986491
148,15.60340006769474
149,15.607752956444077
150,15.616517161979655
151,15.642102799339849
152,15.680291364260205
153,15.716943271809988
154,15.74123764955461
155,15.76750105214289
156,15.785730599656892
157,15.80315968306531
158,15.82623875764233
159,15.843889867590983
160,15.856977747857446
161,15.871088118769725
162,15.892858405320098
163,15.905239306340025
164,15.923445482639265
165,15.938870484381882
166,15.950509349333128
167,15.954412342198305
168,15.964228252398152
169,15.977064892105927
170,15.986004381752217
171,15.999992053786999
172,16.024111147420907
173,16.120137626072385
174,16.25840173260165
175,16.462899861765123
176,16.673708218914214
177,16.87020170702186
178,17.008524241588034
179,17.14553214532387
180,17.28856397966449
181,17.446138552390483
182,17.606710483409643
183,17.78848010621752
184,17.945441184556017
185,18.358352121355523
186,18.87347706591462
187,19.36842680933082
188,19.68917336071819
189,20.08230056422205
190,20.47084700963265
191,20.7721603959458
192,21.023447697061872
193,21.24108629172502
194,21.377106761637183
195,21.47850861968381
196,21.53233252727964
197,21.561108335454783
198,21.600442089898454
199,21.641137217601987
200,21.680868282696604
201,21.738414056243204
202,21.797426373516092
203,21.84368385033287
204,21.915199767503182
205,21.985868478138386
206,22.046049356149354
207,22.124664279803483
208,22.184214135015885
209,22.21840622221202
210,22.252761907911484
211,22.28728119211428
212,22.35293093437944
213,22.42013486242625
214,22.460146382098007
215,22.467683598858603
216,22.472731781247095
217,22.47780333485035
218,22.48035079725936
219,22.482909945275743
220,22.482909945275743
221,22.48420120489132
222,22.485498307310582
223,22.490710088202405
224,22.490710088202405
225,22.490710088202405
226,22.490710088202405
227,22.49203640464012
228,22.494700723122936
229,22.498714729258232
230,22.500058574107022
231,22.5014082617595
232,22.50411932267184
233,22.50956481571128
234,22.50956481571128
235,22.512310933445757
236,22.515068736787622
237,22.516453481262243
238,22.516453481262243
239,22.517849911344246
240,22.517849911344246
241,22.520666142723012
242,22.520666142723012
243,22.522085944019775
244,22.527788520421595
245,22.534945954942316
246,22.542132603481488
247,22.555121156085214
248,22.565264263291724
249,22.584177418837502
250,22.60024512898606
251,22.632509090964366
252,22.686987392573513
253,22.780115840594558
254,22.928523054330334
255,23.129661571371837
256,23.473685852661703
257,24.09084367806599
258,24.83099836395657
259,25.404533817008446
260,25.790392572721466
261,25.9611894101988
262,26.011706290905867
263,26.03014617935272
264,26.033231179701243
265,26.03632786565715
266,26.037882051438793
267,26.039442080024127
268,26.042573822802172
269,26.0457172511876
270,26.0457172511876
271,26.050467450587885
272,26.052056693191666
273,26.063222291043992
274,26.068025075677486
275,26.076058930751767
276,26.08734722748159
277,26.103531793703954
278,26.119774787963223
279,26.14096663694825
280,26.162234442381248
281,26.191787343447213
282,26.218150073698233
283,26.251220342585814
284,26.276110686306854
285,26.319405861652605
286,26.38958961958151
287,26.446603697992288
288,26.51223006904269
289,26.59159287156919
290,26.686480003501046
291,26.83610252040442
292,26.976002611966997
293,27.099262398619363
294,27.19202275000791
295,27.248902443933808
296,27.3128928299509
297,27.375364087008496
298,27.42411644100107
299,27.478273388407242
300,27.516835892763787
301,27.530905364050234
302,27.553844211338685
303,27.564466428447805
304,27.56801885309156
305,27.575147073593826
306,27.57693497152308
307,27.57693497152308
308,27.582333722132997
309,27.585944574813652
310,27.587755843957673
311,27.59684140369622
312,27.607779132204623
313,27.611436727314803
314,27.611436727314803
315,27.616958176802214
316,27.62065082873454
317,27.626207335044096
318,27.628065346617635
319,27.633656909749334
320,27.635526606930256
321,27.63740214691487
322,27.63740214691487
323,27.63740214691487
324,27.641188283706235
325,27.643087194905615
326,27.643087194905615
327,27.644997791712367
328,27.644997791712367
329,27.644997791712367
330,27.644997791712367
331,27.646931759733885
332,27.646931759733885
333,27.65082306699168
334,27.65082306699168
335,27.658652423936797
336,27.658652423936797
337,27.66062144878046
338,27.66457118407516
339,27.66853260497724
340,27.66853260497724
341,27.66853260497724
342,27.672529082701462
343,27.674533164367265
344,27.682572862245237
345,27.68458862951842
346,27.68458862951842
347,27.68458862951842
348,27.68458862951842
349,27.68458862951842
350,27.686633610810052
351,27.686633610810052
352,27.69897361220415
353,27.715473689825792
354,27.727883804864167
355,27.7382547814146
356,27.752815048211037
357,27.761158571880905
358,27.77580063792901
359,27.803069002752036
360,27.834620142680112
361,27.874695933192463
362,27.942378971141878
363,28.01873272976783
364,28.14208600127924
365,28.28283914218061
366,28.91796358893283
367,29.72422375577643
368,30.24456048122735
369,30.48818786670533
370,30.663296693306165
371,31.0751559254414
372,31.80328612133717
373,32.587857800882055
374,33.12104869445183
375,33.706059413951614
376,34.18498234684509
377,34.621124271117566
378,34.9259082828228
379,35.134064007096455
380,35.307244708479466
381,35.44081120084166
382,35.612671428590644
383,35.75812802646278
384,35.933131682597185
385,36.10184263915705
386,36.2687364837692
387,36.4518908510517
388,36.56977525830891
389,36.676599238180216
390,36.79281260358197
391,36.87505590832783
392,36.916282731167186
393,36.94383739337104
394,36.96225391060314
395,36.97610135534935
396,36.97841510561074
397,36.97841510561074
398,36.97841510561074
399,36.9807463842832
400,36.98542062723551
401,36.99947841291458
402,37.00182721999811
403,37.00889116965978
404,37.0112516623507
405,37.0112516623507
406,37.01599601894729
407,37.01599601894729
408,37.01837988285297
409,37.020769589562335
410,37.02795623810151
411,37.02795623810151
412,37.03277070834239
413,37.04000994211478
414,37.04484778357042
415,37.04484778357042
416,37.04484778357042
417,37.04484778357042
418,37.049732367455576
419,37.05218050220185
420,37.05218050220185
421,37.05218050220185
422,37.05218050220185
423,37.05218050220185
424,37.05218050220185
425,37.05218050220185
426,37.054669536573954
427,37.054669536573954
428,37.054669536573954
429,37.05717609935713
430,37.06220091053086
431,37.06723740731198
432,37.07228558970047
433,37.07228558970047
434,37.07989292010535
435,37.08243453971067
436,37.08243453971067
437,37.09264776056146
438,37.09520690857785
439,37.11572683513848
440,37.128581003257324
441,37.13888770896717
442,37.18020801666557
443,37.211268361083654
444,37.252775638500154
445,37.3073766389868
446,37.382947461918235
447,37.44824079315829
448,37.500592314224136
449,37.571424623362674
450,37.65030247318287
451,37.71090987586323
452,37.80070208297707
453,37.94362874685127
454,38.198281502893
455,38.48539687623852
456,38.75449304300289
457,38.9867970749289
458,39.21960943077598
459,39.43952087607469
460,39.7781697779694
461,40.14718373064304
462,40.51159939681235
463,40.88491949580581
464,41.13975922156564
465,41.43046791918074
466,41.61289193600194
467,41.792978831346986
468,41.90235611643099
469,41.97908381449312
470,42.05322899332411
471,42.083500559243994
472,42.105562985978885
473,42.122144862852196
474,42.14153128549689
475,42.144306617249825
476,42.14708779180645
477,42.15544884388739
478,42.1610345642154
479,42.163833267183094
480,42.16944235872586
481,42.17225274730094
482,42.17225274730094
483,42.17789689566585
484,42.17789689566585
485,42.18073065545569
486,42.183570258049215
487,42.183570258049215
488,42.194975410852855
489,42.200689672862055
490,42.200689672862055
491,42.20355848947403
492,42.20930780830537
493,42.20930780830537
494,42.20930780830537
495,42.20930780830537
496,42.20930780830537
497,42.20930780830537
498,42.20930780830537
499,42.212223367346866
500,42.21514476919206
501,42.21514476919206
502,42.22394403154978
503,42.238638682831095
504,42.26514164037068
505,42.303499646598056
506,42.33602069193874
507,42.38637981694617
508,42.43387012534161
509,42.45171404781205
510,42.46661319722253
511,42.484527233337246
512,42.50845935725307
513,42.55941444823691
514,42.62548487236778
515,42.71876523328478
516,42.85443513497552
517,43.15650808576842
518,43.50456390160465
519,44.00794481074607
520,44.5122956253001
521,44.935425625754085
522,45.386817267658465
523,45.86351993514959
524,46.270716609939896
525,46.68482532149593
526,47.0228899430216
527,47.35851811540838
528,47.61457314433581
529,47.815477949229695
530,47.99508573467213
531,48.20916021908414
532,48.32416996692568
533,48.41759639793493
534,48.511198113054895
535,48.548708912747166
536,48.58628982608372
537,48.6019777539924
538,48.62712518107582
539,48.63342372345406
540,48.63657883744686
541,48.63973979424336
542,48.642906593843556
543,48.642906593843556
544,48.64608507905112
545,48.64608507905112
546,48.64927524986607
547,48.658863290721996
548,48.67807442925598
549,48.697320624612104
550,48.70696125070124
551,48.742374483868666
552,48.77462676023959
553,48.82632388729212
554,48.84250845351448
555,48.881421526092446
556,48.90091311920357
557,48.93020309410347
558,48.95302508531812
559,48.96608959436982
560,48.98899338483613
561,49.01193807492827
562,49.02178904195026
563,49.04152603281638
564,49.071184104348774
565,49.09429239294425
566,49.14389779627562
567,49.183652232585
568,49.21020193255411
569,49.36645603164607
570,49.42973359561294
571,49.459759763777825
572,49.54999602397213
573,49.600214921690984
574,49.63710638419207
575,49.7278159114853
576,49.78502864522155
577,49.825484217973774
578,49.91328987183288
579,49.9775665552308
580,50.04534307803926
581,50.17094582897147
582,50.39197909257873
583,50.47713795636609
584,50.55220629818016
585,50.64791142262867
586,50.695845784104584
587,50.75415112213094
588,50.78163567069052
589,50.80916696167961
590,50.82295597838892
591,50.840221463294
592,50.84368040307871
593,50.84368040307871
594,50.84715102847079
595,50.850627496666576
596,50.850627496666576
597,50.85411565046974
598,50.861103643683435
599,50.868103322504524
600,50.868103322504524
601,50.87161484752244
602,50.87161484752244
603,50.87161484752244
604,50.87161484752244
605,50.87161484752244
606,50.87161484752244
607,50.87161484752244
608,50.87516727216619
609,50.87516727216619
610,50.87873138241732
611,50.87873138241732
612,50.87873138241732
613,50.87873138241732
614,50.87873138241732
615,50.87873138241732
616,50.87873138241732
617,50.87873138241732
618,50.87873138241732
619,50.87873138241732
620,50.87873138241732
621,50.87873138241732
622,50.87873138241732
623,50.88965158251465
624,50.88965158251465
625,50.89330333482114
626,50.900618525041494
627,50.915272276696975
628,50.92994939956722
629,50.95200014069473
630,50.974085938644386
631,51.014640839059346
632,51.03679675065328
633,51.06638470854139
634,51.10342808393843
635,51.17021133011953
636,51.240815769914136
637,51.31897495488042
638,51.408439964987586
639,51.47191034147623
640,51.56539520052239
641,51.66651660399189
642,51.820310882730205
643,51.978101639192744
644,52.049594185148294
645,52.13627217789516
646,52.196663396838986
647,52.30629192248168
648,52.37065624793495
649,52.43891188064603
650,52.47689010463353
651,52.52253408706282
652,52.54920064310574
653,52.57590809877449
654,52.587371679615025
655,52.602679825283836
656,52.610345583725625
657,52.610345583725625
658,52.610345583725625
659,52.61419599135759
660,52.62576474266456
661,52.62576474266456
662,52.62576474266456
663,52.63351230035801
664,52.63351230035801
665,52.63739776481211
666,52.63739776481211
667,52.63739776481211
668,52.63739776481211
669,52.63739776481211
670,52.64522712175722
671,52.664829728138464
672,52.6687560922184
673,52.69628154040381
674,52.70809568946577
675,52.74359072188486
676,52.76728913365306
677,52.79102260224341
678,52.822713969460054
679,52.87825566134086
680,52.9259329394544
681,53.02938562159636
682,53.15291417721848
683,53.264651954993404
684,53.43250401941078
685,53.58859451999941
686,53.79301084991121
687,53.98568314440535
688,54.19069544029358
689,54.391980027427344
690,54.59355675474562
691,54.77120135814808
692,55.038053888295345
693,55.28504672869899
694,55.45535277066632
695,55.65839019890719
696,55.906452272386176
697,56.167088059406865
698,56.399549847032524
699,56.55883051843611
700,56.722429021766885
701,56.972273150371436
702,57.14864402256939
703,57.29651369836566
704,57.3952337095184
705,57.53940489057865
706,57.63840535630853
707,57.74993863595429
708,57.91954354147878
709,58.0355348803403
710,58.24295441134897
711,58.50051688362852
712,58.77508191464709
713,58.970880109115576
714,59.296277532240495
715,59.61377548477601
716,59.91916714806504
717,60.34228546291165
718,60.78696956617946
719,61.20706715151813
720,61.49313082019938
721,61.77959179953157
722,62.04535756819243
723,62.42132445725763
724,62.94163781149379
725,63.488086026637035
726,63.97590170674727
727,64.47288474584772
728,65.37889325729357
729,66.47781946098856
730,67.58251835472963
731,68.32568792732445
732,68.79187354817289
733,69.16447498231243
734,69.46038961801565
735,69.74382402503623
736,69.94163798677792
737,70.1569453027686
738,70.32080088946175
739,70.4460180153504
740,70.5324915099681
741,70.59743427298673
742,70.67113539873723
743,70.74493585215049
744,70.8405708629547
745,70.91456997169342
746,70.94508109256462
747,71.0149142822721
748,71.08047053967822
749,71.17674825888838
750,71.34765026683215
751,71.6504185112642
752,72.16009796278387
753,72.66605554835274
754,73.21673979617152
755,73.65787147479558
756,73.96707264609076
757,74.17937676098458
758,74.36538825927168
759,74.51616765130575
760,74.68046729107938
761,74.8049657521141
762,74.93853224447629
763,75.03215148800734
764,75.12142952839642
765,75.17506646627416
766,75.233249105423
767,75.25565625757564
768,75.2736053505125
769,75.29157781466412
770,75.29157781466412
771,75.2960826163094
772,75.2960826163094
773,75.30059910356208
774,75.30059910356208
775,75.30059910356208
776,75.30059910356208
777,75.30059910356208
778,75.3051448048332
779,75.3051448048332
780,75.3051448048332
781,75.3051448048332
782,75.3051448048332
783,75.3051448048332
784,75.3051448048332
785,75.3051448048332
786,75.3051448048332
787,75.3051448048332
788,75.3051448048332
789,75.3051448048332
790,75.3051448048332
791,75.3051448048332
792,75.3051448048332
793,75.3051448048332
794,75.3051448048332
795,75.3051448048332
796,75.30979567657074
797,75.30979567657074
798,75.31445823391567
799,75.31445823391567
800,75.31445823391567
801,75.31445823391567
802,75.31914416247535
803,75.32383593383874
804,75.32853354800581
805,75.33794046194733
806,75.35206836127067
807,75.35206836127067
808,75.35206836127067
809,75.3567951894562
810,75.36626053143462
811,75.38047607281332
812,75.3899647860065
813,75.39946518480707
814,75.41373331141898
815,75.44230462146496
816,75.48521417176714
817,75.54249701914767
818,75.62852646068491
819,75.72423158513342
820,75.82963576370796
821,75.94476236762331
822,76.03121249102625
823,76.06487288308655
824,76.1178320557362
825,76.14193362095904
826,76.19019517944162
827,76.2191871713533
828,76.22886285426458
829,76.24823759130189
830,76.26278617249095
831,76.28220765195779
832,76.2870688646282
833,76.31627119747274
834,76.33088989230609
835,76.34064737446903
836,76.34553195835419
837,76.35042238504303
838,76.36021492402813
839,76.36511703632436
840,76.37002499142427
841,76.37002499142427
842,76.3995428356681
843,76.40939380269009
844,76.40939380269009
845,76.40939380269009
846,76.42422283845627
847,76.42422283845627
848,76.42422283845627
849,76.42422283845627
850,76.42422283845627
851,76.42422283845627
852,76.42422283845627
853,76.42422283845627
854,76.42422283845627
855,76.42422283845627
856,76.42422283845627
857,76.42923012121894
858,76.42923012121894
859,76.42923012121894
860,76.42923012121894
861,76.42923012121894
862,76.42923012121894
863,76.42923012121894
864,76.42923012121894
865,76.42923012121894
866,76.42923012121894
867,76.42923012121894
868,76.42923012121894
869,76.42923012121894
870,76.42923012121894
871,76.42923012121894
872,76.42923012121894
873,76.42923012121894
874,76.42923012121894
875,76.42923012121894
876,76.42923012121894
877,76.42923012121894
878,76.42923012121894
879,76.42923012121894
880,76.42923012121894
881,76.43437763127017
882,76.43437763127017
883,76.43437763127017
884,76.43437763127017
885,76.43437763127017
886,76.43437763127017
887,76.43956019814354
888,76.43956019814354
889,76.43956019814354
890,76.44996038871243
891,76.45516632680057
892,76.45516632680057
893,76.46038395049608
894,76.46038395049608
895,76.46038395049608
896,76.46038395049608
897,76.46562494540635
898,76.46562494540635
899,76.46562494540635
900,76.4708834687277
901,76.4708834687277
902,76.48142388658515
903,76.49197599005
904,76.5025397791222
905,76.5236907284814
906,76.53957146891186
907,76.56076916070059
908,76.60851655245841
909,76.70411650644049
910,76.78918772817248
911,76.91693478805905
912,77.0288361643373
913,77.1248568001851
914,77.25836486451038
915,77.39201899892795
916,77.54722723615933
917,77.71332061666591
918,77.9332320619646
919,78.15338306221462
920,78.47590582592386
921,78.7718730468603
922,79.12741933702762
923,79.46177962101359
924,79.7425146527292
925,80.00733972999589
926,80.2995032857299
927,80.59198235286318
928,80.88477693139576
929,81.15617516281415
930,81.3952626898247
931,81.65636590114063
932,82.0865598512563
933,82.54447206207914
934,82.93738892465015
935,83.17229884702208
936,83.38011568868168
937,83.61552809217099
938,83.85667228608055
939,84.02675045870397
940,84.37825352871752
941,84.82359786880235
942,85.21437626522268
943,85.5339425702646
944,85.8152385111345
945,86.09683243499259
946,86.41188809558554
947,86.66087917485129
948,86.8381264676028
949,87.05991929568981
950,87.41516176006522
951,87.75966515125769
952,88.01553321046704
953,88.26053365481226
954,88.44447680059295
955,88.62303288137112
956,88.7459187285873
957,88.86893311748466
958,88.98647864212782
959,89.09294036817033
960,89.19951310748294
961,89.3455014004909
962,89.4354338348933
963,89.59297919360085
964,89.7450556880542
965,89.99314113274794
966,90.21890706734442
967,90.38840680240247
968,90.60898432732188
969,90.8354513983612
970,91.09615729902617
971,91.34011188151081
972,91.63543055123763
973,91.92536799876561
974,92.22698521087067
975,92.50042842358067
976,92.8710958896987
977,93.156516849974
978,93.52222961856258
979,93.97411789878063
980,94.44364560333997
981,94.97670211242486
982,95.38407407132587
983,95.73442610901243
984,96.08513455772409
985,96.41893393255579
986,96.74731118556281
987,97.05872093665295
988,97.45703654983386
989,97.71129199522466
990,98.0352170318196
991,98.23208445936343
992,98.4639269097979
993,98.71340878457366
994,98.96314189990808
995,99.17243112809767
996,99.37029183226886
997,99.5974775681621
998,99.82489117339927
999,100.00000000000011


==> data/AI/resnet50/128_cumulative_kernel.csv <==
duration,distribution
0,0.0
1,0.0
2,2.491149199213262
3,26.125316100028094
4,48.23883113234054
5,51.592582186007306
6,53.03680809216072
7,54.96712559707783
8,56.73335206518685
9,57.65327339140208
10,58.264681090193875
11,58.66366957010396
12,59.291373981455465
13,59.53582466985108
14,59.67575161562237
15,59.90783928069683
16,60.58387187412195
17,61.523461646529924
18,62.227592020230404
19,62.9098061253161
20,63.365552121382414
21,63.51559426805283
22,63.70722112953077
23,63.82466985108177
24,64.0303456026974
25,64.23377353189099
26,64.29277887046923
27,64.30963753863445
28,64.35066029783647
29,64.35908963191908
30,64.36133745434111
31,64.3675189660017
32,64.4849676875527
33,64.74234335487498
34,64.89575723517844
35,64.98679404327059
36,65.01208204551841
37,65.13177858949143
38,65.27957291373981
39,65.38578252318067
40,65.45715088508008
41,65.6628266366957
42,66.00674346726608
43,66.11688676594548
44,66.20005619556053
45,66.3456026973869
46,66.47766226468107
47,66.52880022478223
48,66.58780556336048
49,66.79123349255407
50,67.0531048047204
51,67.25259904467545
52,67.35712278729979
53,67.41107052542847
54,67.44815959539194
55,67.51390840123628
56,67.60269738690641
57,67.71958415285191
58,67.79376229277885
59,67.8291654959258
60,67.86175892104522
61,67.88817083450405
62,67.91964034841246
63,67.98314133183477
64,68.0635009834223
65,68.20904748524866
66,68.59117729699354
67,68.92273110424276
68,69.13908401236301
69,69.30036527114358
70,69.4273672379882
71,69.6083169429615
72,69.89041865692609
73,70.2051137960101
74,70.50913177858948
75,70.69963472885641
76,70.77606069120539
77,70.79910087103119
78,70.80303456026974
79,70.80359651587524
80,70.80640629390278
81,70.81146389435234
82,70.81314976116886
83,70.81989322843495
84,70.82270300646249
85,70.82663669570104
86,70.82888451812308
87,70.83394211857264
88,70.83450407417814
89,70.83731385220568
90,70.83956167462772
91,70.84180949704975
92,70.8451812306828
93,70.85080078673786
94,70.86484967687554
95,70.98960382129813
96,71.30036527114359
97,71.57797134026413
98,71.87524585557742
99,72.14161281258781
100,72.3287440292217
101,72.40854172520372
102,72.4304579938185
103,72.43551559426805
104,72.4394492835066
105,72.44169710592864
106,72.44394492835067
107,72.44506883956169
108,72.4461927507727
109,72.4473166619837
110,72.45012644001125
111,72.45068839561675
112,72.45068839561675
113,72.45125035122226
114,72.4546220848553
115,72.47260466423153
116,72.51475133464456
117,72.59960663107614
118,72.72098904186569
119,72.86541163248103
120,72.99859511098623
121,73.09187974150042
122,73.16942961506041
123,73.27226749086822
124,73.40488901376791
125,73.568980050576
126,73.75330148918235
127,73.91458274796291
128,74.117448721551
129,74.4624894633324
130,74.71593144141613
131,74.90980612531611
132,75.08569822983985
133,75.26383815678562
134,75.44534981736444
135,75.56448440573196
136,75.62405169991573
137,75.68249508288847
138,75.81005900533859
139,76.0623770722113
140,76.42877212700198
141,76.77212700196685
142,77.01994942399551
143,77.13571227872998
144,77.19527957291375
145,77.24304579938186
146,77.27957291373983
147,77.3087946052262
148,77.32228153975836
149,77.3250913177859
150,77.33071087384097
151,77.34700758640068
152,77.37117167743749
153,77.39421185726329
154,77.40938465861198
155,77.42568137117169
156,77.43692048328184
157,77.44759763978648
158,77.46164652992415
159,77.4723236864288
160,77.4801910649059
161,77.4886203989885
162,77.50154537791516
163,77.50885080078676
164,77.5195279572914
165,77.52851924697951
166,77.5352627142456
167,77.53751053666764
168,77.5431300927227
169,77.5504355155943
170,77.55549311604386
171,77.56336049452096
172,77.57684742905313
173,77.63023321157631
174,77.70665917392529
175,77.81905029502673
176,77.93425119415569
177,78.04102275920205
178,78.1157628547345
179,78.18937903905594
180,78.26580500140491
181,78.34953638662549
182,78.43439168305707
183,78.52992413599328
184,78.61196965439733
185,78.82663669570107
186,79.09300365271146
187,79.3475695420062
188,79.51166057881429
189,79.71171677437484
190,79.90840123630234
191,80.06012924978927
192,80.18600730542288
193,80.29446473728576
194,80.36189940994663
195,80.41191345883676
196,80.4383253722956
197,80.45237426243327
198,80.47148075302051
199,80.49114919921327
200,80.51025568980052
201,80.53779151447037
202,80.56588929474573
203,80.5878055633605
204,80.62152289969093
205,80.65467828041585
206,80.68277606069121
207,80.71930317504918
208,80.74683899971903
209,80.76257375667323
210,80.77830851362744
211,80.79404327058164
212,80.82382691767351
213,80.8541725203709
214,80.87215509974712
215,80.87552683338016
216,80.8777746558022
217,80.88002247822423
218,80.88114638943524
219,80.88227030064625
220,80.88227030064625
221,80.88283225625176
222,80.88339421185727
223,80.8856420342793
224,80.8856420342793
225,80.8856420342793
226,80.8856420342793
227,80.8862039898848
228,80.88732790109582
229,80.88901376791233
230,80.88957572351784
231,80.89013767912334
232,80.89126159033435
233,80.89350941275639
234,80.89350941275639
235,80.8946333239674
236,80.89575723517841
237,80.89631919078391
238,80.89631919078391
239,80.89688114638942
240,80.89688114638942
241,80.89800505760043
242,80.89800505760043
243,80.89856701320593
244,80.90081483562797
245,80.90362461365551
246,80.90643439168305
247,80.91149199213261
248,80.91542568137116
249,80.92273110424276
250,80.92891261590334
251,80.9412756392245
252,80.96206799662826
253,80.99747119977522
254,81.05366676032594
255,81.12953076706941
256,81.25878055633606
257,81.48974431019951
258,81.76566451250353
259,81.97864568699075
260,82.12138241078956
261,82.18432143860636
262,82.2028659735881
263,82.2096094408542
264,82.2107333520652
265,82.21185726327622
266,82.21241921888172
267,82.21298117448723
268,82.21410508569824
269,82.21522899690925
270,82.21522899690925
271,82.21691486372576
272,82.21747681933127
273,82.22141050856982
274,82.22309637538633
275,82.22590615341387
276,82.22983984265242
277,82.23545939870749
278,82.24107895476256
279,82.24838437763415
280,82.25568980050575
281,82.26580500140487
282,82.27479629109298
283,82.28603540320313
284,82.29446473728574
285,82.30907558302893
286,82.33267771846023
287,82.35178420904748
288,82.37370047766225
289,82.40011239112108
290,82.43158190502949
291,82.48103399831412
292,82.5271143579657
293,82.56757516156222
294,82.5979207642596
295,82.61646529924134
296,82.6372576566451
297,82.65748805844336
298,82.67322281539757
299,82.69064343916828
300,82.70300646248944
301,82.7075021073335
302,82.71480753020509
303,82.71817926383814
304,82.71930317504915
305,82.72155099747118
306,82.72211295307669
307,82.72211295307669
308,82.7237988198932
309,82.72492273110421
310,82.72548468670972
311,82.72829446473726
312,82.7316661983703
313,82.73279010958132
314,82.73279010958132
315,82.73447597639783
316,82.73559988760884
317,82.73728575442536
318,82.73784771003086
319,82.73953357684738
320,82.74009553245288
321,82.74065748805839
322,82.74065748805839
323,82.74065748805839
324,82.7417813992694
325,82.7423433548749
326,82.7423433548749
327,82.74290531048041
328,82.74290531048041
329,82.74290531048041
330,82.74290531048041
331,82.74346726608591
332,82.74346726608591
333,82.74459117729693
334,82.74459117729693
335,82.74683899971896
336,82.74683899971896
337,82.74740095532447
338,82.74852486653548
339,82.74964877774649
340,82.74964877774649
341,82.74964877774649
342,82.7507726889575
343,82.751334644563
344,82.75358246698504
345,82.75414442259054
346,82.75414442259054
347,82.75414442259054
348,82.75414442259054
349,82.75414442259054
350,82.75470637819605
351,82.75470637819605
352,82.7580781118291
353,82.76257375667315
354,82.7659454903062
355,82.76875526833373
356,82.77268895757229
357,82.77493677999432
358,82.77887046923287
359,82.78617589210447
360,82.79460522618707
361,82.80528238269171
362,82.82326496206794
363,82.8434953638662
364,82.87608878898561
365,82.91317785894908
366,83.08007867378471
367,83.29137398145541
368,83.42736723798814
369,83.49086822141045
370,83.53638662545653
371,83.64315819050289
372,83.83141331834778
373,84.03371733633037
374,84.17083450407412
375,84.32087665074454
376,84.4433829727451
377,84.55465018263551
378,84.6322000561955
379,84.68502388311317
380,84.72885642034274
381,84.76257375667316
382,84.80584433829722
383,84.84237145265519
384,84.88620398988475
385,84.92835066029778
386,84.96993537510531
387,85.01545377915139
388,85.04467547063776
389,85.07108738409659
390,85.09974711997745
391,85.11997752177571
392,85.13009272267483
393,85.13683618994092
394,85.14133183478498
395,85.14470356841802
396,85.14526552402353
397,85.14526552402353
398,85.14526552402353
399,85.14582747962903
400,85.14695139084004
401,85.15032312447309
402,85.1508850800786
403,85.15257094689511
404,85.15313290250062
405,85.15313290250062
406,85.15425681371163
407,85.15425681371163
408,85.15481876931713
409,85.15538072492264
410,85.15706659173915
411,85.15706659173915
412,85.15819050295016
413,85.15987636976668
414,85.16100028097769
415,85.16100028097769
416,85.16100028097769
417,85.16100028097769
418,85.1621241921887
419,85.1626861477942
420,85.1626861477942
421,85.1626861477942
422,85.1626861477942
423,85.1626861477942
424,85.1626861477942
425,85.1626861477942
426,85.16324810339971
427,85.16324810339971
428,85.16324810339971
429,85.16381005900521
430,85.16493397021623
431,85.16605788142724
432,85.16718179263825
433,85.16718179263825
434,85.16886765945476
435,85.16942961506027
436,85.16942961506027
437,85.1716774374823
438,85.1722393930878
439,85.17673503793186
440,85.1795448159594
441,85.18179263838144
442,85.19078392806955
443,85.19752739533564
444,85.20651868502375
445,85.2183197527394
446,85.23461646529911
447,85.24866535543678
448,85.25990446754693
449,85.27507726889563
450,85.29193593706084
451,85.3048609159875
452,85.32396740657475
453,85.35431300927213
454,85.40826074740082
455,85.46895195279559
456,85.52570946895182
457,85.57459960663094
458,85.62348974431006
459,85.66957010396165
460,85.74037651025554
461,85.81736442821003
462,85.8932284349535
463,85.97077830851349
464,86.02360213543116
465,86.08373138522043
466,86.12138241078941
467,86.15847148075288
468,86.18094970497317
469,86.19668446192738
470,86.21185726327607
471,86.21803877493666
472,86.22253441978071
473,86.22590615341376
474,86.22983984265231
475,86.23040179825782
476,86.23096375386332
477,86.23264962067984
478,86.23377353189085
479,86.23433548749635
480,86.23545939870736
481,86.23602135431287
482,86.23602135431287
483,86.23714526552388
484,86.23714526552388
485,86.23770722112938
486,86.23826917673489
487,86.23826917673489
488,86.24051699915692
489,86.24164091036793
490,86.24164091036793
491,86.24220286597344
492,86.24332677718445
493,86.24332677718445
494,86.24332677718445
495,86.24332677718445
496,86.24332677718445
497,86.24332677718445
498,86.24332677718445
499,86.24388873278996
500,86.24445068839546
501,86.24445068839546
502,86.24613655521198
503,86.24894633323952
504,86.25400393368908
505,86.26130935656067
506,86.26749086822126
507,86.27704411351488
508,86.28603540320299
509,86.28940713683603
510,86.29221691486357
511,86.29558864849662
512,86.30008429334067
513,86.30963753863429
514,86.32200056195545
515,86.33942118572617
516,86.36470918797399
517,86.4209047485247
518,86.48552964315803
519,86.57881427367222
520,86.67209890418641
521,86.7502107333519
522,86.83338016296696
523,86.92104523742609
524,86.99578533295853
525,87.071649339702
526,87.13346445630779
527,87.19471761730807
528,87.24135993256516
529,87.27788704692313
530,87.31048047204254
531,87.34925540882254
532,87.3700477662263
533,87.38690643439152
534,87.40376510255673
535,87.41050856982282
536,87.41725203708891
537,87.42006181511645
538,87.42455745996051
539,87.42568137117152
540,87.42624332677703
541,87.42680528238253
542,87.42736723798804
543,87.42736723798804
544,87.42792919359354
545,87.42792919359354
546,87.42849114919905
547,87.43017701601556
548,87.43354874964861
549,87.43692048328165
550,87.43860635009817
551,87.44478786175875
552,87.45040741781382
553,87.45939870750193
554,87.46220848552947
555,87.46895195279556
556,87.47232368642861
557,87.47738128687817
558,87.48131497611672
559,87.48356279853876
560,87.4874964877773
561,87.49143017701586
562,87.49311604383237
563,87.49648777746542
564,87.50154537791498
565,87.50547906715353
566,87.51390840123614
567,87.52065186850223
568,87.52514751334628
569,87.55155942680511
570,87.56223658330975
571,87.56729418375932
572,87.58246698510801
573,87.59089631919062
574,87.5970778308512
575,87.6122506321999
576,87.62180387749352
577,87.62854734475961
578,87.6431581905028
579,87.65383534700744
580,87.66507445911759
581,87.68586681652135
582,87.72239393087932
583,87.736442821017
584,87.74880584433815
585,87.76454060129235
586,87.77240797976945
587,87.78196122506307
588,87.78645686990713
589,87.79095251475118
590,87.79320033717322
591,87.79601011520076
592,87.79657207080626
593,87.79657207080626
594,87.79713402641177
595,87.79769598201727
596,87.79769598201727
597,87.79825793762278
598,87.79938184883379
599,87.8005057600448
600,87.8005057600448
601,87.8010677156503
602,87.8010677156503
603,87.8010677156503
604,87.8010677156503
605,87.8010677156503
606,87.8010677156503
607,87.8010677156503
608,87.80162967125581
609,87.80162967125581
610,87.80219162686132
611,87.80219162686132
612,87.80219162686132
613,87.80219162686132
614,87.80219162686132
615,87.80219162686132
616,87.80219162686132
617,87.80219162686132
618,87.80219162686132
619,87.80219162686132
620,87.80219162686132
621,87.80219162686132
622,87.80219162686132
623,87.80387749367783
624,87.80387749367783
625,87.80443944928334
626,87.80556336049435
627,87.80781118291638
628,87.81005900533842
629,87.81343073897146
630,87.81680247260451
631,87.8229839842651
632,87.82635571789814
633,87.8308513627422
634,87.83647091879726
635,87.84658611969638
636,87.85726327620102
637,87.86906434391668
638,87.88255127844884
639,87.89210452374246
640,87.90615341388013
641,87.92132621522883
642,87.94436639505463
643,87.96796853048593
644,87.97864568699057
645,87.99157066591724
646,88.00056195560535
647,88.01685866816506
648,88.02641191345867
649,88.0365271143578
650,88.04214667041286
651,88.04889013767895
652,88.0528238269175
653,88.05675751615605
654,88.05844338297257
655,88.0606912053946
656,88.06181511660562
657,88.06181511660562
658,88.06181511660562
659,88.06237707221112
660,88.06406293902764
661,88.06406293902764
662,88.06406293902764
663,88.06518685023865
664,88.06518685023865
665,88.06574880584415
666,88.06574880584415
667,88.06574880584415
668,88.06574880584415
669,88.06574880584415
670,88.06687271705516
671,88.0696824950827
672,88.07024445068821
673,88.07417813992676
674,88.07586400674327
675,88.08092160719283
676,88.08429334082588
677,88.08766507445893
678,88.09216071930298
679,88.10002809778008
680,88.10677156504617
681,88.12138241078937
682,88.13880303456008
683,88.15453779151429
684,88.17813992694559
685,88.20005619556036
686,88.22871593144123
687,88.25568980050558
688,88.28434953638644
689,88.3124473166618
690,88.34054509693716
691,88.36527114357948
692,88.40236021354295
693,88.43663950547888
694,88.46024164091018
695,88.48833942118554
696,88.52261871312147
697,88.55858387187394
698,88.59061534138785
699,88.61253161000262
700,88.63500983422291
701,88.66928912615884
702,88.69345321719565
703,88.71368361899391
704,88.72717055352608
705,88.74683899971883
706,88.760325934251
707,88.7754987355997
708,88.7985389154255
709,88.8142736723797
710,88.84237145265506
711,88.87721270019651
712,88.91430177015998
713,88.94071368361881
714,88.98454622084837
715,89.02725484686691
716,89.06827760606893
717,89.12503512222516
718,89.18460241640892
719,89.24079797695964
720,89.27901095813412
721,89.3172239393086
722,89.35262714245556
723,89.4026411913457
724,89.47176173082308
725,89.5442540039335
726,89.60887889856683
727,89.67462770441117
728,89.79432424838419
729,89.93930879460504
730,90.0848552964314
731,90.18263557178965
732,90.24388873278993
733,90.29277887046905
734,90.33155380724905
735,90.36864287721252
736,90.39449283506585
737,90.4225906153412
738,90.44394492835048
739,90.46024164091018
740,90.47148075302033
741,90.47991008710294
742,90.48946333239655
743,90.49901657769017
744,90.51137960101133
745,90.52093284630494
746,90.5248665355435
747,90.5338578252316
748,90.54228715931421
749,90.55465018263537
750,90.57656645125014
751,90.61534138803015
752,90.68052823826898
753,90.7451531329023
754,90.8153975835907
755,90.87159314414141
756,90.91093003652692
757,90.93790390559127
758,90.96150604102257
759,90.98061253160982
760,91.00140488901359
761,91.01713964596779
762,91.033998314133
763,91.04579938184865
764,91.0570384939588
765,91.06378196122489
766,91.07108738409649
767,91.07389716212403
768,91.07614498454606
769,91.0783928069681
770,91.0783928069681
771,91.0789547625736
772,91.0789547625736
773,91.07951671817911
774,91.07951671817911
775,91.07951671817911
776,91.07951671817911
777,91.07951671817911
778,91.08007867378461
779,91.08007867378461
780,91.08007867378461
781,91.08007867378461
782,91.08007867378461
783,91.08007867378461
784,91.08007867378461
785,91.08007867378461
786,91.08007867378461
787,91.08007867378461
788,91.08007867378461
789,91.08007867378461
790,91.08007867378461
791,91.08007867378461
792,91.08007867378461
793,91.08007867378461
794,91.08007867378461
795,91.08007867378461
796,91.08064062939012
797,91.08064062939012
798,91.08120258499562
799,91.08120258499562
800,91.08120258499562
801,91.08120258499562
802,91.08176454060113
803,91.08232649620663
804,91.08288845181214
805,91.08401236302315
806,91.08569822983966
807,91.08569822983966
808,91.08569822983966
809,91.08626018544517
810,91.08738409665618
811,91.0890699634727
812,91.0901938746837
813,91.09131778589472
814,91.09300365271123
815,91.09637538634428
816,91.10143298679384
817,91.10817645405993
818,91.11829165495905
819,91.1295307670692
820,91.14189379039036
821,91.15538072492252
822,91.16549592582165
823,91.1694296150602
824,91.17561112672078
825,91.17842090474832
826,91.18404046080339
827,91.18741219443643
828,91.18853610564744
829,91.19078392806948
830,91.192469794886
831,91.19471761730803
832,91.19527957291353
833,91.19865130654658
834,91.2003371733631
835,91.2014610845741
836,91.20202304017961
837,91.20258499578512
838,91.20370890699613
839,91.20427086260163
840,91.20483281820714
841,91.20483281820714
842,91.20820455184018
843,91.2093284630512
844,91.2093284630512
845,91.2093284630512
846,91.21101432986771
847,91.21101432986771
848,91.21101432986771
849,91.21101432986771
850,91.21101432986771
851,91.21101432986771
852,91.21101432986771
853,91.21101432986771
854,91.21101432986771
855,91.21101432986771
856,91.21101432986771
857,91.21157628547321
858,91.21157628547321
859,91.21157628547321
860,91.21157628547321
861,91.21157628547321
862,91.21157628547321
863,91.21157628547321
864,91.21157628547321
865,91.21157628547321
866,91.21157628547321
867,91.21157628547321
868,91.21157628547321
869,91.21157628547321
870,91.21157628547321
871,91.21157628547321
872,91.21157628547321
873,91.21157628547321
874,91.21157628547321
875,91.21157628547321
876,91.21157628547321
877,91.21157628547321
878,91.21157628547321
879,91.21157628547321
880,91.21157628547321
881,91.21213824107872
882,91.21213824107872
883,91.21213824107872
884,91.21213824107872
885,91.21213824107872
886,91.21213824107872
887,91.21270019668422
888,91.21270019668422
889,91.21270019668422
890,91.21382410789523
891,91.21438606350074
892,91.21438606350074
893,91.21494801910625
894,91.21494801910625
895,91.21494801910625
896,91.21494801910625
897,91.21550997471175
898,91.21550997471175
899,91.21550997471175
900,91.21607193031726
901,91.21607193031726
902,91.21719584152827
903,91.21831975273928
904,91.21944366395029
905,91.22169148637232
906,91.22337735318884
907,91.22562517561087
908,91.23068277606043
909,91.24079797695956
910,91.24978926664767
911,91.26327620117983
912,91.27507726889549
913,91.28519246979461
914,91.29924135993228
915,91.31329025006995
916,91.32958696262966
917,91.34700758640038
918,91.37004776622618
919,91.39308794605198
920,91.4268052823824
921,91.4577128406853
922,91.49480191064877
923,91.52964315819023
924,91.5588648496766
925,91.58640067434645
926,91.61674627704383
927,91.64709187974121
928,91.67743748243859
929,91.70553526271395
930,91.73026130935627
931,91.75723517842061
932,91.80162967125568
933,91.84883394211829
934,91.8892947457148
935,91.91345883675162
936,91.93481314976088
937,91.9589772407977
938,91.98370328744001
939,92.00112391121073
940,92.03708906996319
941,92.08260747400927
942,92.12250632200028
943,92.15509974711969
944,92.18375948300056
945,92.21241921888142
946,92.24445068839533
947,92.26973869064315
948,92.28772127001938
949,92.31019949423967
950,92.34616465299213
951,92.38100590053358
952,92.4068558583869
953,92.43158190502922
954,92.45012644001096
955,92.46810901938719
956,92.48047204270834
957,92.4928350660295
958,92.50463613374515
959,92.5153132902498
960,92.52599044675443
961,92.54060129249763
962,92.54959258218574
963,92.56532733913994
964,92.58050014048864
965,92.60522618713095
966,92.62770441135125
967,92.64456307951646
968,92.66647934813123
969,92.68895757235153
970,92.71480753020485
971,92.73897162124166
972,92.76819331272803
973,92.7968530486089
974,92.82663669570077
975,92.85361056476512
976,92.89013767912309
977,92.91823545939845
978,92.9542006181509
979,92.99859511098597
980,93.04467547063756
981,93.09693734194973
982,93.13683618994074
983,93.17111548187667
984,93.2053947738126
985,93.23798819893202
986,93.27001966844593
987,93.3003652711433
988,93.33914020792331
989,93.36386625456562
990,93.39533576847403
991,93.41444225906127
992,93.43692048328157
993,93.46108457431838
994,93.48524866535519
995,93.50547906715344
996,93.52458555774069
997,93.54650182635547
998,93.56841809497024
999,93.58527676313545


==> data/AI/resnet50/32_CDF_kernel_sum.csv <==
duration,distribution
0,0.0
1,0.0
2,0.1177579236771563
3,1.631678217991776
4,2.8942191695588706
5,3.227270325270542
6,3.4265766905931674
7,3.713651468211225
8,3.946741012964891
9,4.216554086911398
10,4.338383264104894
11,4.521589672340177
12,4.689004551784809
13,4.787238964281337
14,4.877197217483285
15,5.171746240824522
16,5.348413969169926
17,5.560417299373055
18,5.841333792000488
19,6.136489390991887
20,6.321546369007323
21,6.421292080157643
22,6.668733821650728
23,7.109498419510607
24,7.390785026094071
25,7.567617249531045
26,7.823427678807716
27,7.988313446219471
28,8.094536151600332
29,8.131804570783995
30,8.144450130948384
31,8.150186897266863
32,8.234737374333472
33,8.409801275536074
34,8.740477533363213
35,9.077281233351309
36,9.45035610103043
37,9.917100642415031
38,10.315590001741604
39,10.771076910296934
40,11.158051613213658
41,11.585471546769979
42,11.732715215610929
43,11.81096347448179
44,11.904149943855785
45,12.049419671597903
46,12.23811610351431
47,12.399023145898733
48,12.729658279952979
49,13.271710730446639
50,13.68397655369214
51,13.951908215028825
52,14.025149654550045
53,14.043675914238035
54,14.055889674787053
55,14.145796523272885
56,14.279366537627139
57,14.428800047374605
58,14.46040366684235
59,14.490125873700274
60,14.603627486883076
61,14.850719676306575
62,15.224884323967341
63,15.680864717797377
64,16.12434348466815
65,16.961674905471885
66,17.72707056654373
67,18.18169387586832
68,18.507476404721274
69,18.696882221720074
70,18.84801208709935
71,18.930496094578118
72,18.97861090886213
73,19.014635333915802
74,19.115820377117355
75,19.202180300191223
76,19.23812247769911
77,19.2523718650063
78,19.264400568577305
79,19.27658348629665
80,19.287275667248654
81,19.312258359280737
82,19.34513681570815
83,19.4518016016476
84,19.761833725482795
85,20.02399777767133
86,20.126560467264774
87,20.249099029540663
88,20.429138907263237
89,20.602989657165516
90,20.748259384907634
91,20.912918971568477
92,21.05290429449393
93,21.45447793678743
94,22.23726895379273
95,22.652362036424574
96,22.956348965644597
97,23.275469443288994
98,23.464885541231016
99,23.566666879139508
100,23.58825685990798
101,23.596563862032227
102,23.598661174449738
103,23.599720111601712
104,23.603996983982515
105,23.61155347725148
106,23.617002377159714
107,23.620302559934323
108,23.625854269274786
109,23.635939874576625
110,23.64046348959478
111,23.65872244475897
112,23.665631238604877
113,23.673763464694332
114,23.687827795023505
115,23.699650879730047
116,23.705613826799432
117,23.711628178584935
118,23.726185994188814
119,23.748207774572652
120,23.783985456988972
121,23.861113093048516
122,24.000337626175465
123,24.283598173857758
124,24.659675076958017
125,25.073483041686984
126,25.44267171282778
127,25.873546043307055
128,26.453884726363462
129,27.055998447166356
130,27.38210996620245
131,27.54507319723149
132,27.619712845031046
133,27.64022332676109
134,27.651244497896233
135,27.66512377124739
136,27.68050406230912
137,27.693180465303175
138,27.704530626621455
139,27.721679239917552
140,27.740390556583556
141,27.74908823455028
142,27.757847598176344
143,27.76078794793814
144,27.919196721119356
145,28.212871864286633
146,28.586625274218473
147,28.848079941324617
148,28.928723659966455
149,28.957829010230995
150,28.971708283582153
151,28.97481312843552
152,28.984189348654972
153,28.990481285907492
154,28.998397612189265
155,29.06054591397278
156,29.25942047968004
157,29.52897653004597
158,29.710908101321593
159,29.805718959724835
160,29.84848768353285
161,29.873316161416586
162,29.89163680224011
163,29.908394739693733
164,29.921883337202416
165,29.932061470993265
166,29.952541109893637
167,29.962842615003165
168,29.9680242103876
169,29.971499169197003
170,29.97499468989285
171,29.98378489634858
172,29.999699796457907
173,30.03171465365458
174,30.069281220191712
175,30.10166619134441
176,30.143283449511436
177,30.19241607717454
178,30.29123650343478
179,30.466063942943254
180,30.65852320007931
181,30.868799331820956
182,31.095206263479618
183,31.655867221207057
184,32.24040052909849
185,33.3910950993417
186,34.39502920507544
187,34.93141685585318
188,35.387561744774786
189,36.11816669397973
190,37.200338777641115
191,38.10754976953212
192,38.67012298269905
193,39.25745270714715
194,39.728155411672645
195,39.968729483092716
196,40.12187441334371
197,40.219091012461156
198,40.26183917438272
199,40.28025234369526
200,40.309038984719884
201,40.36896660276722
202,40.42711561763696
203,40.491813593339806
204,40.53585715410748
205,40.5506103076326
206,40.55696393054446
207,40.56760470678035
208,40.60395812201716
209,40.661973484625
210,40.72890242500725
211,40.78747295854914
212,40.800550318328895
213,40.802740159235405
214,40.81154064663436
215,40.82259266059918
216,40.844799497961034
217,40.86710914475511
218,40.900727829094585
219,40.95251294010924
220,40.99774909029079
221,41.025014151718395
222,41.070661539628865
223,41.09588069335508
224,41.12581880002069
225,41.155890558948194
226,41.18144898380077
227,41.19778540258225
228,41.20950567785656
229,41.22363169384508
230,41.24491324631685
231,41.27578691881576
232,41.3211053165431
233,41.34745537402385
234,41.38354148473687
235,41.41978180959822
236,41.46588155901051
237,41.53410589823886
238,41.622193019774215
239,41.715564546126224
240,41.8340010120561
241,41.95540867057745
242,42.10966394269654
243,42.28454278692112
244,42.452615646732035
245,42.656640964994054
246,42.881731935920165
247,43.234707559598164
248,43.612059299658085
249,44.067731265191426
250,44.55864630409349
251,45.116037921875986
252,45.66787783031801
253,46.26612591646903
254,46.76489559599353
255,47.42292736698675
256,48.30462105779807
257,48.99687808878093
258,49.42127542502966
259,49.57571575412677
260,49.63452274936279
261,49.6694059897187
262,49.68826123958983
263,49.70448456799584
264,49.756053779202816
265,49.84868507764276
266,49.977217429817706
267,50.20230840074381
268,51.1473738255822
269,52.018529549589864
270,52.17397741112283
271,52.28542283566101
272,52.43642932972161
273,52.52343695221854
274,52.60794630551226
275,52.672973271398234
276,52.758099481285335
277,53.2279899912962
278,53.616691892674396
279,53.89205667596136
280,54.113713811850964
281,55.04973200665304
282,55.56869345866766
283,56.069128650994294
284,56.55965301405388
285,56.881960584097435
286,57.0907254171853
287,57.31202272006208
288,57.474872860715664
289,57.590749371783
290,57.7219342073095
291,57.8685301767274
292,58.06966654994373
293,58.33475039000763
294,58.667236093842035
295,59.046345875193104
296,59.393266023312705
297,59.75967883978327
298,60.04154117918723
299,60.2628693248937
300,60.45101058587606
301,60.62121160093415
302,60.77024415389592
303,60.901079437352834
304,61.047973554124205
305,61.20475793827617
306,61.3526184637105
307,61.52305594046271
308,61.63388450840751
309,61.75778015518885
310,61.88526385115504
311,61.99397454479588
312,62.096619481935114
313,62.173849927426886
314,62.228729602351684
315,62.261114573504386
316,62.293602354089316
317,62.3098976490979
318,62.31316698904285
319,62.316446609931006
320,62.32631631542517
321,62.34611741207282
322,62.40570575899379
323,62.5584600134023
324,62.961514111519925
325,63.78347552220516
326,64.86603828170901
327,65.78382836417657
328,66.10081040563057
329,66.25978463068905
330,66.41245663755178
331,66.56218829465273
332,66.77039795680653
333,67.06482360882909
334,67.4185086175895
335,67.92134955063032
336,68.33933157830786
337,68.64075855266533
338,68.89790550456101
339,69.1279313282342
340,69.292220800939
341,69.34480782552505
342,69.38348473393027
343,69.40464291508339
344,69.40817955955212
345,69.42236726119997
346,69.45438211839664
347,69.50432694057436
348,69.52937131826577
349,69.64060084299628
350,69.78813237824748
351,69.94330265431343
352,70.15319839115583
353,70.38546546045164
354,70.64386668742053
355,70.81905395994181
356,70.96545459143847
357,71.14896942797044
358,71.4581379525749
359,71.88258669353975
360,72.44145876714637
361,72.79775513548543
362,73.20342059318172
363,73.52810306110979
364,73.95846334442791
365,75.1067418930137
366,76.67960283482624
367,78.07187900892538
368,78.8626069140989
369,79.20783070658669
370,79.44367554412413
371,79.60005897149041
372,79.73774136313389
373,79.84895032597795
374,80.07965469190387
375,80.38422763488761
376,80.75146292681602
377,81.08866758358981
378,81.46562864780725
379,81.82020809862806
380,81.99991898616749
381,82.12134720657528
382,82.21560289404447
383,82.25104130533443
384,82.26288495192742
385,82.27871760449096
386,82.28268604857507
387,82.2866647736024
388,82.2866647736024
389,82.29066406051618
390,82.29467362837319
391,82.29467362837319
392,82.30676401760353
393,82.32292566035021
394,82.34317911849968
395,82.34724009107279
396,82.35131134458913
397,82.36355594796781
398,82.36355594796781
399,82.37176014065983
400,82.3799848952383
401,82.3799848952383
402,82.3799848952383
403,82.3799848952383
404,82.39244539842467
405,82.39660918043002
406,82.4007832433786
407,82.4007832433786
408,82.40497786821362
409,82.40497786821362
410,82.40497786821362
411,82.4092033358783
412,82.42614633030993
413,82.4346383894122
414,82.44740732089527
415,82.46020709520799
416,82.46020709520799
417,82.47306855518006
418,82.47306855518006
419,82.47737627039054
420,82.48169426654422
421,82.48169426654422
422,82.48169426654422
423,82.48169426654422
424,82.48605338647081
425,82.49042278734062
426,82.49480246915365
427,82.4991924319099
428,82.50799291930886
429,82.51681396859426
430,82.51681396859426
431,82.52567614165255
432,82.5478829790144
433,82.5567862758456
434,82.5567862758456
435,82.56573069644968
436,82.5746956789402
437,82.5746956789402
438,82.57919873207192
439,82.57919873207192
440,82.57919873207192
441,82.57919873207192
442,82.57919873207192
443,82.57919873207192
444,82.57919873207192
445,82.57919873207192
446,82.5883693334269
447,82.59756049666834
448,82.65283084743561
449,82.88363802279375
450,83.1612234898169
451,83.52752321591201
452,83.86675321850076
453,84.15084652258412
454,84.3702212890782
455,84.53862313907224
456,84.67926644236398
457,84.85780530237598
458,85.03673483823046
459,85.20661714404862
460,85.4005157332359
461,85.54744069283694
462,85.62343742514194
463,85.67579826897709
464,85.69965005725463
465,85.70921133445209
466,85.72358409307796
467,85.72838529356315
468,85.74281973784835
469,85.79585912393622
470,85.8635077303441
471,85.95066956698936
472,85.9894904085997
473,86.05270792847844
474,86.11605910061904
475,86.18442737305253
476,86.2284709338202
477,86.26279900324207
478,86.29228474840586
479,86.31690760742514
480,86.3218424601722
481,86.3366778612431
482,86.34658869051015
483,86.3614857772404
484,86.36646175376038
485,86.40136555600273
486,86.55126170819524
487,86.7715617595794
488,86.93210896895101
489,87.0125470687284
490,87.03269771744563
491,87.03774566056815
492,87.06303678089694
493,87.08837930594183
494,87.11885202165503
495,87.14429735613216
496,87.16979409532539
497,87.20045186801661
498,87.25165096526756
499,87.33886420662894
500,87.44167363885974
501,87.56529170017406
502,87.79237717408544
503,88.03542895282227
504,88.23232957743069
505,88.54384215709001
506,88.75192844792515
507,89.05946230255715
508,89.3258209795807
509,89.49850998289877
510,89.62434872794927
511,89.72416640570215
512,89.75048562035323
513,89.77685623972043
514,89.78742504935376
515,89.79271973511364
516,89.79271973511364
517,89.79271973511364
518,89.80869632088229
519,89.85138279714452
520,89.88345934000054
521,89.942379425612
522,89.99604594923647
523,90.08745381543288
524,90.18442367191297
525,90.24919361421837
526,90.29245582330108
527,90.34121833700816
528,90.38464504118244
529,90.41183813600749
530,90.41183813600749
531,90.41183813600749
532,90.41183813600749
533,90.41183813600749
534,90.41183813600749
535,90.41183813600749
536,90.41183813600749
537,90.41183813600749
538,90.41183813600749
539,90.41183813600749
540,90.41183813600749
541,90.41183813600749
542,90.4174104072344
543,90.4174104072344
544,90.4174104072344
545,90.4174104072344
546,90.4230238022342
547,90.4230238022342
548,90.4342917160067
549,90.48508985647193
550,90.6094892694712
551,90.76810366151688
552,90.92133083931365
553,91.0066112633491
554,91.02939383353144
555,91.03509975702025
556,91.03509975702025
557,91.03509975702025
558,91.03509975702025
559,91.04084680428195
560,91.04084680428195
561,91.04084680428195
562,91.04084680428195
563,91.04084680428195
564,91.04084680428195
565,91.05246427012405
566,91.06410229785257
567,91.13988313034989
568,91.19827888785697
569,91.23337802802057
570,91.29197940439214
571,91.3272019158744
572,91.3389633149216
573,91.35074527585526
574,91.3566465372653
575,91.37438116432513
576,91.38622481091812
577,91.38622481091812
578,91.39216719610106
579,91.39811986222722
580,91.39811986222722
581,91.39811986222722
582,91.39811986222722
583,91.39811986222722
584,91.4041239330695
585,91.41013828485501
586,91.41616291758373
587,91.42219783125569
588,91.43428822048602
589,91.43428822048602
590,91.43428822048602
591,91.44036425793087
592,91.44036425793087
593,91.44036425793087
594,91.44647113820538
595,91.45870546064084
596,91.47096034496276
597,91.4893735142753
598,91.5078175264175
599,91.5570838063425
600,91.60026376787943
601,91.68676762415842
602,91.77960454146283
603,91.92839035178724
604,92.05258414592205
605,92.18942350022125
606,92.29533777730542
607,92.49503481847053
608,92.59504783414464
609,92.67644206164177
610,92.7516985660347
611,92.80195181650912
612,92.81453569101417
613,92.85865121838441
614,92.89021371407927
615,92.92182761449023
616,92.92816067551564
617,92.93450401748429
618,92.94085764039615
619,92.94085764039615
620,92.94085764039615
621,92.95362657187921
622,92.96002131856397
623,92.96002131856397
624,92.96643662713518
625,92.96643662713518
626,92.96643662713518
627,92.98577508133778
628,92.98577508133778
629,92.98577508133778
630,93.00520606402941
631,93.01169333920318
632,93.01819089532016
633,93.0377144065008
634,93.05075064250767
635,93.07033583934763
636,93.0768745192375
637,93.0834234800706
638,93.08998272184694
639,93.10969129000559
640,93.12285089733112
641,93.14262115114911
642,93.17562297889519
643,93.22850815083471
644,93.321201134934
645,93.46708771926949
646,93.63312495232223
647,93.79941920895554
648,93.9259981819181
649,94.05277249280189
650,94.13964646303693
651,94.2400398736103
652,94.34729067331347
653,94.40771177663551
654,94.47494914531444
655,94.56249137685897
656,94.61644576689369
657,94.63670950598639
658,94.68406353047189
659,94.71116409680792
660,94.73152036438962
661,94.75190747480099
662,94.77913141245571
663,94.81321273924021
664,94.8609985633411
665,94.90885635404453
666,94.95678611135052
667,94.99793044612929
668,95.02540112642136
669,95.08730268556752
670,95.1286320773243
671,95.14932761603237
672,95.176962791416
673,95.23923446451819
674,95.34317480050353
675,95.51666571739301
676,95.69736357548186
677,95.85048794384642
678,95.9201927388989
679,96.01094262472903
680,96.05987991447088
681,96.09488652614546
682,96.23511859170827
683,96.4387532341278
684,96.6497181890654
685,96.79760955732941
686,96.88929500899283
687,96.91754704096986
688,96.92462032990734
689,96.94587103954944
690,96.99552799531692
691,97.03104865415267
692,97.04527747957341
693,97.0595268668806
694,97.08806676526787
695,97.10235727634795
696,97.12382388579775
697,97.15248715550369
698,97.18119154898253
699,97.22430982486013
700,97.27468644665322
701,97.3107211526501
702,97.33959004122052
703,97.37572755664964
704,97.38296534067868
705,97.41195760056776
706,97.41921594648326
707,97.45555908077685
708,97.47011689638073
709,97.47740608512589
710,97.48470555481428
711,97.48470555481428
712,97.48470555481428
713,97.49203586733233
714,97.49937646079361
715,97.49937646079361
716,97.49937646079361
717,97.49937646079361
718,97.49937646079361
719,97.49937646079361
720,97.49937646079361
721,97.49937646079361
722,97.49937646079361
723,97.49937646079361
724,97.49937646079361
725,97.49937646079361
726,97.50684042557357
727,97.51431467129676
728,97.54425277796236
729,97.5592423931816
730,97.58175765884015
731,97.61933450632051
732,97.64943710807769
733,97.6569730394602
734,97.6947041010889
735,97.7173735808958
736,97.7703410003811
737,97.81580333131356
738,97.83856533960945
739,97.90694389298615
740,97.94498338291154
741,98.03640153005117
742,98.06691536953727
743,98.09747033279625
744,98.18160957213394
745,98.25820259914589
746,98.3118896846568
747,98.35796887218265
748,98.39641959983697
749,98.45032258515558
750,98.4657439999902
751,98.4657439999902
752,98.4657439999902
753,98.47348555023717
754,98.48123738142738
755,98.49676160569423
756,98.49676160569423
757,98.5045442797141
758,98.5045442797141
759,98.5045442797141
760,98.5045442797141
761,98.5045442797141
762,98.5045442797141
763,98.5045442797141
764,98.5045442797141
765,98.51240920127977
766,98.51240920127977
767,98.52818016818397
768,98.55186746136995
769,98.62302186941689
770,98.66260350082574
771,98.69430992972572
772,98.72605748239859
773,98.805529173513
774,98.82940152367698
775,98.86924017866642
776,98.90115222643085
777,98.95707027662118
778,98.95707027662118
779,98.97308798616274
780,98.98110712187675
781,99.01322478850565
782,99.02126448610609
783,99.02931446464976
784,99.03737472413667
785,99.03737472413667
786,99.04545554551
787,99.06163775014313
788,99.06973913340292
789,99.06973913340292
790,99.08598302369538
791,99.09411524978483
792,99.09411524978483
793,99.09411524978483
794,99.10227831870395
795,99.11862501842865
796,99.15135954165095
797,99.18413518864611
798,99.18413518864611
799,99.18413518864611
800,99.19235994322459
801,99.19235994322459
802,99.19235994322459
803,99.20061554063273
804,99.20061554063273
805,99.2088916999273
806,99.2171781401651
807,99.22547486134613
808,99.22547486134613
809,99.22547486134613
810,99.22547486134613
811,99.23381270630006
812,99.24216083219719
813,99.24216083219719
814,99.25052951998077
815,99.25890848870759
816,99.25890848870759
817,99.2757075499341
818,99.2757075499341
819,99.30096782743321
820,99.30096782743321
821,99.30096782743321
822,99.31786969809195
823,99.31786969809195
824,99.31786969809195
825,99.31786969809195
826,99.32636175719422
827,99.32636175719422
828,99.34338699917163
829,99.34338699917163
830,99.3519201820468
831,99.36046364586517
832,99.36046364586517
833,99.36902767157
834,99.36902767157
835,99.36902767157
836,99.36902767157
837,99.36902767157
838,99.36902767157
839,99.36902767157
840,99.36902767157
841,99.36902767157
842,99.36902767157
843,99.36902767157
844,99.36902767157
845,99.36902767157
846,99.36902767157
847,99.36902767157
848,99.36902767157
849,99.36902767157
850,99.36902767157
851,99.36902767157
852,99.36902767157
853,99.36902767157
854,99.36902767157
855,99.37781787802574
856,99.37781787802574
857,99.37781787802574
858,99.37781787802574
859,99.37781787802574
860,99.37781787802574
861,99.40437355437095
862,99.40437355437095
863,99.41324600837247
864,99.41324600837247
865,99.41324600837247
866,99.41324600837247
867,99.41324600837247
868,99.41324600837247
869,99.41324600837247
870,99.41324600837247
871,99.41324600837247
872,99.41324600837247
873,99.42222127180622
874,99.43120681618319
875,99.43120681618319
876,99.43120681618319
877,99.43120681618319
878,99.44023348433306
879,99.44023348433306
880,99.44023348433306
881,99.45834850629213
882,99.46741629821489
883,99.47649437108086
884,99.47649437108086
885,99.47649437108086
886,99.47649437108086
887,99.48561356771974
888,99.49474304530183
889,99.50388280382715
890,99.52218288276423
891,99.531343203176
892,99.58636681130592
893,99.58636681130592
894,99.58636681130592
895,99.58636681130592
896,99.61400198668954
897,99.65089001097395
898,99.66012229798828
899,99.66012229798828
900,99.66937514688907
901,99.66937514688907
902,99.66937514688907
903,99.66937514688907
904,99.66937514688907
905,99.66937514688907
906,99.67868968144917
907,99.67868968144917
908,99.67868968144917
909,99.67868968144917
910,99.67868968144917
911,99.67868968144917
912,99.68806590166862
913,99.68806590166862
914,99.68806590166862
915,99.68806590166862
916,99.69748324566096
917,99.69748324566096
918,99.69748324566096
919,99.69748324566096
920,99.69748324566096
921,99.70695199436942
922,99.72591005367278
923,99.72591005367278
924,99.73540964521092
925,99.73540964521092
926,99.73540964521092
927,99.73540964521092
928,99.74495036052193
929,99.76405235303042
930,99.78317490742535
931,99.8118895818474
932,99.8118895818474
933,99.8118895818474
934,99.82149198281776
935,99.82149198281776
936,99.83111494567456
937,99.84074818947458
938,99.84074818947458
939,99.84074818947458
940,99.84074818947458
941,99.84074818947458
942,99.85043283799072
943,99.85043283799072
944,99.85043283799072
945,99.86014832933652
946,99.86014832933652
947,99.86014832933652
948,99.86014832933652
949,99.86014832933652
950,99.86014832933652
951,99.86014832933652
952,99.88951070318166
953,99.88951070318166
954,99.88951070318166
955,99.88951070318166
956,99.88951070318166
957,99.88951070318166
958,99.88951070318166
959,99.88951070318166
960,99.89938040867581
961,99.89938040867581
962,99.90927067605642
963,99.90927067605642
964,99.90927067605642
965,99.9191917862667
966,99.9191917862667
967,99.9191917862667
968,99.9191917862667
969,99.9191917862667
970,99.93913681611947
971,99.93913681611947
972,99.93913681611947
973,99.93913681611947
974,99.93913681611947
975,99.93913681611947
976,99.93913681611947
977,99.93913681611947
978,99.94919157859164
979,99.94919157859164
980,99.94919157859164
981,99.94919157859164
982,99.94919157859164
983,99.96940391296822
984,99.96940391296822
985,99.96940391296822
986,99.96940391296822
987,99.96940391296822
988,99.97956148487262
989,99.97956148487262
990,99.97956148487262
991,99.97956148487262
992,99.98976018054991
993,99.98976018054991
994,99.98976018054991
995,99.98976018054991
996,100.00000000000011
997,100.00000000000011
998,100.00000000000011
999,100.00000000000011


==> data/AI/resnet50/32_cumulative_kernel.csv <==
duration,distribution
0,0.0
1,0.0
2,3.1967981780427355
3,30.59593185522585
4,47.733159175653654
5,51.34972201754974
6,53.15325875812178
7,55.37990934869494
8,56.961841605823125
9,58.58954607363744
10,59.25101033782125
11,60.15529059771809
12,60.91276486480452
13,61.323040167905866
14,61.67191372496483
15,62.73807131533704
16,63.33757563578717
17,64.0146694353272
18,64.86201353071203
19,65.7054502422578
20,66.20782816442271
21,66.4657154978007
22,67.07638377207672
23,68.1168642686494
24,68.75320963672495
25,69.13724964833546
26,69.67144483890415
27,70.00301426753299
28,70.2089892156206
29,70.2787639270324
30,70.30165003237546
31,70.31169759081877
32,70.45515439748141
33,70.74318440618929
34,71.27123942215374
35,71.79371246120525
36,72.35637573402995
37,73.04128430124813
38,73.61064594636836
39,74.24475852367874
40,74.77002255118673
41,75.3360350101592
42,75.52638042289057
43,75.62518141424967
44,75.7401701386563
45,75.91544421372272
46,76.13816509254917
47,76.3240449237502
48,76.69803737691741
49,77.29865809275013
50,77.7463326411682
51,78.0315716614196
52,78.10804474512693
53,78.12702346663094
54,78.13930381583943
55,78.22805724875522
56,78.35755911313551
57,78.49989952441557
58,78.52948400205416
59,78.55683568892758
60,78.65954406412574
61,78.87947395449571
62,79.2071359992855
63,79.60010717395672
64,79.97633241788911
65,80.67575412508093
66,81.30540112086095
67,81.67381159711522
68,81.93393172125839
69,82.08297050483398
70,82.20019202000579
71,82.26326835912205
72,82.29955120905619
73,82.32634469823832
74,82.40058499118047
75,82.46310313260544
76,82.48878022640498
77,82.49882778484829
78,82.5072007502177
79,82.51557371558712
80,82.52283028557395
81,82.53957621631278
82,82.56134592627326
83,82.63112063768506
84,82.83151360885972
85,82.99897291624802
86,83.06372384843817
87,83.1401969321455
88,83.25127827271308
89,83.357335834059
90,83.44497287159221
91,83.54321566526002
92,83.62582892357159
93,83.86027195391522
94,84.31241208386363
95,84.54964610266373
96,84.72157099158238
97,84.90019425279658
98,85.00513541875992
99,85.06095518788935
100,85.07267733940652
101,85.07714292093688
102,85.07825931631947
103,85.07881751401077
104,85.08105030477594
105,85.084957688615
106,85.08774867707147
107,85.08942327014536
108,85.09221425860183
109,85.09723803782347
110,85.09947082858865
111,85.10840199164936
112,85.11175117779713
113,85.1156585616362
114,85.12235693393173
115,85.12793891084468
116,85.13072989930114
117,85.13352088775761
118,85.14021926005314
119,85.15026681849645
120,85.16645455154398
121,85.20106280840423
122,85.2630227521379
123,85.38805903498783
124,85.55272735391966
125,85.73246701051644
126,85.89155335253534
127,86.07575859066247
128,86.32192377252328
129,86.57534552437092
130,86.71154576104674
131,86.77908768169335
132,86.80978855471454
133,86.81816152008396
134,86.82262710161432
135,86.82820907852727
136,86.8343492531315
137,86.83937303235315
138,86.8438386138835
139,86.85053698617904
140,86.85779355616586
141,86.86114274231363
142,86.8644919284614
143,86.865608323844
144,86.92533547681249
145,87.03530042199748
146,87.17429164712976
147,87.27085984772368
148,87.30044432536228
149,87.31105008149687
150,87.31607386071852
151,87.31719025610111
152,87.32053944224889
153,87.32277223301406
154,87.32556322147053
155,87.34733293143101
156,87.41654944515152
157,87.50976845959768
158,87.57228660102265
159,87.60466206711773
160,87.61917520709139
161,87.6275481724608
162,87.63368834706505
163,87.639270323978
164,87.64373590550835
165,87.64708509165612
166,87.65378346395165
167,87.65713265009943
168,87.65880724317331
169,87.65992363855591
170,87.6610400339385
171,87.66383102239497
172,87.66885480161662
173,87.67890236005992
174,87.6906245115771
175,87.7006720700204
176,87.71351061692017
177,87.72858195458512
178,87.75872462991502
179,87.81175341058798
180,87.86980597048259
181,87.93288230959885
182,88.00042423024547
183,88.16676714225119
184,88.33925022886115
185,88.67695983209423
186,88.97001362002376
187,89.12575077589489
188,89.25748543104035
189,89.46736776296703
190,89.7766092839441
191,90.03449661732209
192,90.19358295934099
193,90.35880947596411
194,90.49054413110957
195,90.5575278540649
196,90.59995087860327
197,90.62674436778539
198,90.63846651930257
199,90.64349029852421
200,90.65130506620234
201,90.66749279924987
202,90.68312233460611
203,90.70042646303624
204,90.71214861455341
205,90.71605599839248
206,90.71773059146636
207,90.72052157992283
208,90.73001094067483
209,90.74508227833978
210,90.7623864067699
211,90.77745774443486
212,90.78080693058263
213,90.78136512827392
214,90.7835979190391
215,90.78638890749556
216,90.79197088440851
217,90.79755286132146
218,90.80592582669088
219,90.81876437359065
220,90.82992832741654
221,90.83662669971207
222,90.84779065353796
223,90.8539308281422
224,90.86118739812902
225,90.86844396811584
226,90.87458414272008
227,90.87849152655915
228,90.88128251501561
229,90.88463170116339
230,90.88965548038503
231,90.89691205037185
232,90.90751780650645
233,90.91365798111069
234,90.9220309464801
235,90.93040391184952
236,90.94100966798412
237,90.95663920334036
238,90.97673432022695
239,90.99794583249614
240,91.02473932167827
241,91.05209100855168
242,91.08669926541194
243,91.12577310380254
244,91.16317234911926
245,91.20838636211411
246,91.25806595663931
247,91.33565543572922
248,91.41826869404079
249,91.51762788309118
250,91.6242436421284
251,91.74481434344798
252,91.86371045169368
253,91.99209592069138
254,92.09871167972861
255,92.23881930024349
256,92.4258155268271
257,92.57206332194622
258,92.66137495255332
259,92.69375041864839
260,92.70603076785687
261,92.7132873378437
262,92.71719472168276
263,92.72054390783053
264,92.73114966396513
265,92.75012838546914
266,92.77636367695997
267,92.82213588764611
268,93.01359769576007
269,93.18942996851779
270,93.22068903923027
271,93.24301694688204
272,93.27315962221194
273,93.29046375064206
274,93.3072096813809
275,93.32004822828067
276,93.3367941590195
277,93.42889677808307
278,93.50481166409911
279,93.55839864246336
280,93.60137986469303
281,93.7822359166724
282,93.8821533034141
283,93.97816330631673
284,94.07194051845418
285,94.13334226449656
286,94.17297430057846
287,94.21483912742553
288,94.24554000044672
289,94.2673097104072
290,94.29187040882415
291,94.31922209569757
292,94.35662134101429
293,94.40574273784819
294,94.46714448389056
295,94.53691919530236
296,94.60055373210992
297,94.66753745506524
298,94.71889164266432
299,94.7590818764375
300,94.79313193560647
301,94.82383280862766
302,94.85062629780978
303,94.87407060084415
304,94.90030589233498
305,94.9282157768997
306,94.95445106839054
307,94.98459374372044
308,95.00413066291574
309,95.02590037287622
310,95.048228280528
311,95.067207002032
312,95.08506932815342
313,95.09846607274449
314,95.10795543349649
315,95.11353741040944
316,95.11911938732239
317,95.12191037577885
318,95.12246857347014
319,95.12302677116143
320,95.12470136423532
321,95.1280505503831
322,95.1380981088264
323,95.16377520262594
324,95.23131712327256
325,95.36863375533098
326,95.54893160961905
327,95.70131957934241
328,95.75379016232408
329,95.78002545381491
330,95.80514434992315
331,95.8297050483401
332,95.86375510750906
333,95.91176010896038
334,95.9692544711637
335,96.05075133409267
336,96.11829325473929
337,96.16685645388189
338,96.20816308303768
339,96.2450041306631
340,96.27123942215394
341,96.27961238752336
342,96.2857525621276
343,96.28910174827537
344,96.28965994596666
345,96.29189273673184
346,96.29691651595348
347,96.30473128363161
348,96.30863866747067
349,96.3259427959008
350,96.34882890124386
351,96.37283140196952
352,96.4052068680646
353,96.44093152030743
354,96.48056355638933
355,96.50735704557145
356,96.52968495322322
357,96.55759483778795
358,96.60448344385667
359,96.66867617835551
360,96.75296402974095
361,96.8065510081052
362,96.86739455645629
363,96.9159577555989
364,96.98015049009774
365,97.15095898363381
366,97.38428561859484
367,97.59026056668246
368,97.70692388416298
369,97.75771987407076
370,97.79232813093101
371,97.81521423627407
372,97.83530935316067
373,97.8514970862082
374,97.88498894768586
375,97.9290865652981
376,97.98211534597107
377,98.03067854511367
378,98.08482372116923
379,98.13561971107701
380,98.16129680487656
381,98.17860093330668
382,98.19199767789775
383,98.19702145711939
384,98.19869605019328
385,98.20092884095845
386,98.20148703864974
387,98.20204523634104
388,98.20204523634104
389,98.20260343403233
390,98.20316163172362
391,98.20316163172362
392,98.2048362247975
393,98.20706901556268
394,98.20986000401915
395,98.21041820171044
396,98.21097639940173
397,98.21265099247562
398,98.21265099247562
399,98.21376738785821
400,98.21488378324081
401,98.21488378324081
402,98.21488378324081
403,98.21488378324081
404,98.2165583763147
405,98.21711657400598
406,98.21767477169728
407,98.21767477169728
408,98.21823296938857
409,98.21823296938857
410,98.21823296938857
411,98.21879116707986
412,98.22102395784503
413,98.22214035322763
414,98.22381494630152
415,98.2254895393754
416,98.2254895393754
417,98.22716413244929
418,98.22716413244929
419,98.22772233014058
420,98.22828052783187
421,98.22828052783187
422,98.22828052783187
423,98.22828052783187
424,98.22883872552316
425,98.22939692321445
426,98.22995512090574
427,98.23051331859703
428,98.23162971397963
429,98.23274610936222
430,98.23274610936222
431,98.23386250474482
432,98.23665349320129
433,98.23776988858388
434,98.23776988858388
435,98.23888628396648
436,98.24000267934908
437,98.24000267934908
438,98.24056087704037
439,98.24056087704037
440,98.24056087704037
441,98.24056087704037
442,98.24056087704037
443,98.24056087704037
444,98.24056087704037
445,98.24056087704037
446,98.24167727242296
447,98.24279366780556
448,98.24949204010109
449,98.27740192466581
450,98.31089378614347
451,98.35499140375572
452,98.39573983522021
453,98.42978989438917
454,98.45602518588001
455,98.4761203027666
456,98.49286623350544
457,98.51407774577463
458,98.53528925804382
459,98.55538437493041
460,98.57827048027347
461,98.5955746087036
462,98.60450577176431
463,98.61064594636855
464,98.61343693482502
465,98.61455333020761
466,98.6162279232815
467,98.61678612097279
468,98.61846071404668
469,98.62460088865092
470,98.63241565632904
471,98.64246321477235
472,98.6469287963027
473,98.65418536628952
474,98.66144193627635
475,98.66925670395447
476,98.67428048317612
477,98.67818786701518
478,98.68153705316296
479,98.68432804161942
480,98.68488623931071
481,98.6865608323846
482,98.6876772277672
483,98.68935182084108
484,98.68991001853237
485,98.69381740237144
486,98.71056333311027
487,98.73512403152722
488,98.75298635764864
489,98.76191752070935
490,98.76415031147452
491,98.76470850916581
492,98.76749949762228
493,98.77029048607875
494,98.77363967222652
495,98.77643066068299
496,98.77922164913946
497,98.78257083528723
498,98.78815281220018
499,98.79764217295218
500,98.80880612677807
501,98.82220287136913
502,98.84676356978608
503,98.87299886127691
504,98.8942103735461
505,98.92770223502376
506,98.95003014267553
507,98.9829638064619
508,99.01143188871791
509,99.02985241253062
510,99.04324915712168
511,99.05385491325627
512,99.05664590171274
513,99.05943689016921
514,99.0605532855518
515,99.0611114832431
516,99.0611114832431
517,99.0611114832431
518,99.06278607631698
519,99.06725165784734
520,99.07060084399511
521,99.07674101859935
522,99.0823229955123
523,99.0918123562643
524,99.1018599147076
525,99.10855828700313
526,99.11302386853349
527,99.11804764775513
528,99.12251322928549
529,99.12530421774196
530,99.12530421774196
531,99.12530421774196
532,99.12530421774196
533,99.12530421774196
534,99.12530421774196
535,99.12530421774196
536,99.12530421774196
537,99.12530421774196
538,99.12530421774196
539,99.12530421774196
540,99.12530421774196
541,99.12530421774196
542,99.12586241543325
543,99.12586241543325
544,99.12586241543325
545,99.12586241543325
546,99.12642061312454
547,99.12642061312454
548,99.12753700850713
549,99.13256078772878
550,99.14484113693726
551,99.1604706722935
552,99.17554200995845
553,99.18391497532787
554,99.18614776609304
555,99.18670596378433
556,99.18670596378433
557,99.18670596378433
558,99.18670596378433
559,99.18726416147562
560,99.18726416147562
561,99.18726416147562
562,99.18726416147562
563,99.18726416147562
564,99.18726416147562
565,99.18838055685822
566,99.18949695224082
567,99.19675352222764
568,99.20233549914059
569,99.20568468528836
570,99.21126666220131
571,99.21461584834908
572,99.21573224373168
573,99.21684863911427
574,99.21740683680557
575,99.21908142987945
576,99.22019782526205
577,99.22019782526205
578,99.22075602295334
579,99.22131422064463
580,99.22131422064463
581,99.22131422064463
582,99.22131422064463
583,99.22131422064463
584,99.22187241833592
585,99.22243061602721
586,99.2229888137185
587,99.22354701140979
588,99.22466340679239
589,99.22466340679239
590,99.22466340679239
591,99.22522160448368
592,99.22522160448368
593,99.22522160448368
594,99.22577980217497
595,99.22689619755756
596,99.22801259294016
597,99.22968718601405
598,99.23136177908793
599,99.23582736061829
600,99.23973474445735
601,99.24754951213548
602,99.2559224775049
603,99.26931922209596
604,99.28048317592184
605,99.29276352513033
606,99.30225288588233
607,99.32011521200374
608,99.32904637506445
609,99.33630294505127
610,99.3430013173468
611,99.34746689887716
612,99.34858329425975
613,99.35249067809882
614,99.35528166655529
615,99.35807265501175
616,99.35863085270304
617,99.35918905039433
618,99.35974724808563
619,99.35974724808563
620,99.35974724808563
621,99.36086364346822
622,99.36142184115951
623,99.36142184115951
624,99.3619800388508
625,99.3619800388508
626,99.3619800388508
627,99.36365463192469
628,99.36365463192469
629,99.36365463192469
630,99.36532922499858
631,99.36588742268987
632,99.36644562038116
633,99.36812021345504
634,99.36923660883764
635,99.37091120191153
636,99.37146939960282
637,99.3720275972941
638,99.3725857949854
639,99.37426038805928
640,99.37537678344188
641,99.37705137651577
642,99.37984236497223
643,99.38430794650259
644,99.39212271418072
645,99.4044030633892
646,99.41835800567155
647,99.4323129479539
648,99.4429187040885
649,99.4535244602231
650,99.46078103020992
651,99.46915399557933
652,99.47808515864004
653,99.48310893786169
654,99.48869091477464
655,99.49594748476146
656,99.50041306629181
657,99.5020876593657
658,99.50599504320476
659,99.50822783396994
660,99.50990242704383
661,99.51157702011771
662,99.51380981088289
663,99.51660079933936
664,99.52050818317842
665,99.52441556701748
666,99.52832295085655
667,99.53167213700432
668,99.5339049277695
669,99.53892870699114
670,99.54227789313892
671,99.5439524862128
672,99.54618527697798
673,99.55120905619962
674,99.55958202156904
675,99.5735369638514
676,99.58805010382505
677,99.60033045303354
678,99.60591242994649
679,99.61316899993331
680,99.61707638377237
681,99.61986737222884
682,99.63103132605472
683,99.64721905910226
684,99.66396498984109
685,99.67568714135827
686,99.68294371134509
687,99.68517650211027
688,99.68573469980156
689,99.68740929287544
690,99.69131667671451
691,99.69410766517097
692,99.69522406055357
693,99.69634045593617
694,99.69857324670134
695,99.69968964208394
696,99.70136423515783
697,99.703597025923
698,99.70582981668818
699,99.70917900283595
700,99.71308638667502
701,99.71587737513148
702,99.71811016589666
703,99.72090115435313
704,99.72145935204442
705,99.7236921428096
706,99.72425034050089
707,99.72704132895736
708,99.72815772433995
709,99.72871592203124
710,99.72927411972253
711,99.72927411972253
712,99.72927411972253
713,99.72983231741382
714,99.73039051510511
715,99.73039051510511
716,99.73039051510511
717,99.73039051510511
718,99.73039051510511
719,99.73039051510511
720,99.73039051510511
721,99.73039051510511
722,99.73039051510511
723,99.73039051510511
724,99.73039051510511
725,99.73039051510511
726,99.7309487127964
727,99.7315069104877
728,99.73373970125287
729,99.73485609663547
730,99.73653068970935
731,99.73932167816582
732,99.741554468931
733,99.74211266662229
734,99.74490365507876
735,99.74657824815264
736,99.75048563199171
737,99.75383481813948
738,99.75550941121337
739,99.76053319043501
740,99.76332417889148
741,99.77002255118701
742,99.77225534195219
743,99.77448813271737
744,99.7806283073216
745,99.78621028423456
746,99.79011766807362
747,99.79346685422139
748,99.79625784267786
749,99.80016522651692
750,99.80128162189952
751,99.80128162189952
752,99.80128162189952
753,99.80183981959081
754,99.8023980172821
755,99.8035144126647
756,99.8035144126647
757,99.80407261035599
758,99.80407261035599
759,99.80407261035599
760,99.80407261035599
761,99.80407261035599
762,99.80407261035599
763,99.80407261035599
764,99.80407261035599
765,99.80463080804728
766,99.80463080804728
767,99.80574720342987
768,99.80742179650376
769,99.8124455757254
770,99.81523656418187
771,99.81746935494705
772,99.81970214571223
773,99.82528412262518
774,99.82695871569906
775,99.82974970415553
776,99.83198249492071
777,99.83588987875977
778,99.83588987875977
779,99.83700627414237
780,99.83756447183366
781,99.83979726259884
782,99.84035546029013
783,99.84091365798142
784,99.84147185567271
785,99.84147185567271
786,99.842030053364
787,99.8431464487466
788,99.84370464643789
789,99.84370464643789
790,99.84482104182048
791,99.84537923951177
792,99.84537923951177
793,99.84537923951177
794,99.84593743720306
795,99.84705383258566
796,99.84928662335084
797,99.85151941411601
798,99.85151941411601
799,99.85151941411601
800,99.8520776118073
801,99.8520776118073
802,99.8520776118073
803,99.8526358094986
804,99.8526358094986
805,99.85319400718988
806,99.85375220488118
807,99.85431040257247
808,99.85431040257247
809,99.85431040257247
810,99.85431040257247
811,99.85486860026376
812,99.85542679795505
813,99.85542679795505
814,99.85598499564634
815,99.85654319333763
816,99.85654319333763
817,99.85765958872022
818,99.85765958872022
819,99.85933418179411
820,99.85933418179411
821,99.85933418179411
822,99.8604505771767
823,99.8604505771767
824,99.8604505771767
825,99.8604505771767
826,99.861008774868
827,99.861008774868
828,99.8621251702506
829,99.8621251702506
830,99.86268336794188
831,99.86324156563317
832,99.86324156563317
833,99.86379976332447
834,99.86379976332447
835,99.86379976332447
836,99.86379976332447
837,99.86379976332447
838,99.86379976332447
839,99.86379976332447
840,99.86379976332447
841,99.86379976332447
842,99.86379976332447
843,99.86379976332447
844,99.86379976332447
845,99.86379976332447
846,99.86379976332447
847,99.86379976332447
848,99.86379976332447
849,99.86379976332447
850,99.86379976332447
851,99.86379976332447
852,99.86379976332447
853,99.86379976332447
854,99.86379976332447
855,99.86435796101576
856,99.86435796101576
857,99.86435796101576
858,99.86435796101576
859,99.86435796101576
860,99.86435796101576
861,99.86603255408964
862,99.86603255408964
863,99.86659075178093
864,99.86659075178093
865,99.86659075178093
866,99.86659075178093
867,99.86659075178093
868,99.86659075178093
869,99.86659075178093
870,99.86659075178093
871,99.86659075178093
872,99.86659075178093
873,99.86714894947222
874,99.86770714716351
875,99.86770714716351
876,99.86770714716351
877,99.86770714716351
878,99.8682653448548
879,99.8682653448548
880,99.8682653448548
881,99.8693817402374
882,99.86993993792869
883,99.87049813561998
884,99.87049813561998
885,99.87049813561998
886,99.87049813561998
887,99.87105633331127
888,99.87161453100256
889,99.87217272869385
890,99.87328912407645
891,99.87384732176774
892,99.87719650791551
893,99.87719650791551
894,99.87719650791551
895,99.87719650791551
896,99.8788711009894
897,99.88110389175458
898,99.88166208944587
899,99.88166208944587
900,99.88222028713716
901,99.88222028713716
902,99.88222028713716
903,99.88222028713716
904,99.88222028713716
905,99.88222028713716
906,99.88277848482845
907,99.88277848482845
908,99.88277848482845
909,99.88277848482845
910,99.88277848482845
911,99.88277848482845
912,99.88333668251974
913,99.88333668251974
914,99.88333668251974
915,99.88333668251974
916,99.88389488021103
917,99.88389488021103
918,99.88389488021103
919,99.88389488021103
920,99.88389488021103
921,99.88445307790232
922,99.88556947328492
923,99.88556947328492
924,99.88612767097621
925,99.88612767097621
926,99.88612767097621
927,99.88612767097621
928,99.8866858686675
929,99.8878022640501
930,99.88891865943269
931,99.89059325250658
932,99.89059325250658
933,99.89059325250658
934,99.89115145019787
935,99.89115145019787
936,99.89170964788916
937,99.89226784558045
938,99.89226784558045
939,99.89226784558045
940,99.89226784558045
941,99.89226784558045
942,99.89282604327174
943,99.89282604327174
944,99.89282604327174
945,99.89338424096303
946,99.89338424096303
947,99.89338424096303
948,99.89338424096303
949,99.89338424096303
950,99.89338424096303
951,99.89338424096303
952,99.89505883403692
953,99.89505883403692
954,99.89505883403692
955,99.89505883403692
956,99.89505883403692
957,99.89505883403692
958,99.89505883403692
959,99.89505883403692
960,99.89561703172821
961,99.89561703172821
962,99.8961752294195
963,99.8961752294195
964,99.8961752294195
965,99.89673342711079
966,99.89673342711079
967,99.89673342711079
968,99.89673342711079
969,99.89673342711079
970,99.89784982249338
971,99.89784982249338
972,99.89784982249338
973,99.89784982249338
974,99.89784982249338
975,99.89784982249338
976,99.89784982249338
977,99.89784982249338
978,99.89840802018468
979,99.89840802018468
980,99.89840802018468
981,99.89840802018468
982,99.89840802018468
983,99.89952441556727
984,99.89952441556727
985,99.89952441556727
986,99.89952441556727
987,99.89952441556727
988,99.90008261325856
989,99.90008261325856
990,99.90008261325856
991,99.90008261325856
992,99.90064081094985
993,99.90064081094985
994,99.90064081094985
995,99.90064081094985
996,99.90119900864114
997,99.90119900864114
998,99.90119900864114
999,99.90119900864114


==> data/AI/resnet50/64_CDF_kernel_sum.csv <==
duration,distribution
0,0.0
1,0.0
2,0.06309185106845451
3,0.7975759856479679
4,1.883477318661216
5,2.0937618613523523
6,2.2113291527304266
7,2.369337775629447
8,2.4738766386914524
9,2.671950273966831
10,2.764343112224214
11,2.808022086040836
12,2.9025430739434737
13,2.980648761228753
14,3.032788427537484
15,3.1218398113213732
16,3.160873190180672
17,3.336802390275401
18,3.492248150034557
19,3.671369574597167
20,3.776349639414896
21,3.8224033167990883
22,3.8822121077440714
23,3.9374272098206395
24,3.967636553565469
25,4.000564478716889
26,4.07107890049928
27,4.161648537383746
28,4.234862075789386
29,4.270236075380626
30,4.304104798393515
31,4.3330683960045375
32,4.39182608864912
33,4.529072275984683
34,4.6523881667093905
35,4.765478557919094
36,4.860310982355184
37,4.996188146595781
38,5.159160289246691
39,5.31047951493761
40,5.415070284088523
41,5.690133625737646
42,5.821209476754195
43,5.923042734931837
44,6.006974880697111
45,6.06712106122
46,6.152480624430262
47,6.206456468634136
48,6.271858140659026
49,6.455936596712411
50,6.673942170128708
51,6.819207848200656
52,6.903217853099293
53,6.929352568864794
54,6.965440277178528
55,7.116389671985973
56,7.264270119286695
57,7.410353318258954
58,7.464919594224165
59,7.4721929349324885
60,7.475307300267006
61,7.478869355618362
62,7.487317071588243
63,7.507346333645865
64,7.572955630026389
65,7.854675927578043
66,8.35013252273326
67,8.730072117022294
68,9.05259060045614
69,9.284494029177727
70,9.601056288909309
71,10.032240169473399
72,10.442869238829665
73,10.763051948262625
74,10.980551437312062
75,11.045271841920027
76,11.062037508637518
77,11.068032661906466
78,11.098397723918021
79,11.165032165554491
80,11.209671402015923
81,11.240678801877724
82,11.25344769974925
83,11.25721737945624
84,11.25776239338978
85,11.269895441672176
86,11.342434200922003
87,11.451943071997011
88,11.597539651385754
89,11.710720878251047
90,11.756268471268381
91,11.768667538256434
92,11.784187458840117
93,11.865647577121118
94,12.09313898828547
95,12.310722824729384
96,12.610947642976969
97,12.851363670279573
98,12.998880774957932
99,13.102297168847288
100,13.143822039974202
101,13.164792099893294
102,13.171410126229146
103,13.17608816249204
104,13.178112499959477
105,13.186287708962588
106,13.208983646337892
107,13.24924979480877
108,13.269571028616504
109,13.275936012768923
110,13.277363430213912
111,13.281684612115557
112,13.281684612115557
113,13.281684612115557
114,13.283903597416401
115,13.283903597416401
116,13.286914150573104
117,13.289950656774261
118,13.294544345642676
119,13.320023747035705
120,13.366739227053484
121,13.433470992606658
122,13.56407968882303
123,13.761199549714712
124,14.052444614581102
125,14.36225908275456
126,14.681909754776207
127,14.997505263601866
128,15.331365227462252
129,15.901352478029166
130,16.45298443790576
131,16.994410363050694
132,17.328426045177807
133,17.53984603356382
134,17.75198621893344
135,17.882497591233104
136,17.96103150375188
137,18.00280941706222
138,18.0484737987796
139,18.072824242738868
140,18.09008301730099
141,18.110209603275315
142,18.121265600212855
143,18.129615992266032
144,18.202492141093764
145,18.256117619197507
146,18.310112928184722
147,18.350171452299964
148,18.353052240234394
149,18.35498574204624
150,18.35790545954735
151,18.365743278972555
152,18.389412455514893
153,18.411251942423206
154,18.44422528540242
155,18.46635025579973
156,18.494690980343847
157,18.533399946147465
158,18.56620459433773
159,18.589932165230092
160,18.599275261233647
161,18.601364481312217
162,18.60977326771542
163,18.615061200522987
164,18.62144564945875
165,18.62358677562623
166,18.625740878315938
167,18.627907957527874
168,18.628997985394957
169,18.630094501523153
170,18.63340351469108
171,18.637841485292768
172,18.650117275319662
173,18.65909702870086
174,18.691836794279983
175,18.775859775700848
176,18.909466048551693
177,19.08172938111725
178,19.200685160373627
179,19.31798643304605
180,19.382220218070493
181,19.402184597516978
182,19.481302453535974
183,19.540670042725235
184,19.639758766451834
185,20.213515696725736
186,20.812096714020196
187,21.460001492300094
188,21.823499832927318
189,22.24166177343645
190,22.569578490116797
191,22.823626354019034
192,23.019208497026796
193,23.18826014034113
194,23.34056558172131
195,23.52022553195635
196,23.648667148960783
197,23.72919295764143
198,23.758740498752672
199,23.7742344662919
200,23.775532118514615
201,23.776836258998447
202,23.782078773978217
203,23.783395890984274
204,23.784719496251444
205,23.787379683308014
206,23.78871626509741
207,23.78871626509741
208,23.790065823409034
209,23.790065823409034
210,23.791428358242886
211,23.791428358242886
212,23.792803869598966
213,23.796949868450547
214,23.799726844207157
215,23.802516796486
216,23.809524118488664
217,23.81093207115031
218,23.813760952995832
219,23.81660281136358
220,23.820885063698544
221,23.82518678081685
222,23.830948356685706
223,23.833842121142364
224,23.833842121142364
225,23.833842121142364
226,23.833842121142364
227,23.850043309142972
228,23.9195715152361
229,24.00277697575665
230,24.131114780583268
231,24.298979072113816
232,24.517244175974657
233,24.778779493201963
234,25.06724758231174
235,25.33712680333111
236,25.5208743580677
237,25.656193531852534
238,25.77355319887497
239,25.858841391212984
240,25.936700524575944
241,25.97735596871364
242,26.005618834124395
243,26.018232013729193
244,26.034063370846326
245,26.034063370846326
246,26.03885170754815
247,26.03885170754815
248,26.040460796304316
249,26.040460796304316
250,26.040460796304316
251,26.043717903383335
252,26.06987857219329
253,26.133898244600985
254,26.27727583868888
255,26.530415346035213
256,26.902478191332357
257,27.269324474694184
258,27.565617406706938
259,27.78407715840119
260,27.854928969761485
261,27.878637075870504
262,27.885436773517537
263,27.892262424209026
264,27.89740112701098
265,27.89740112701098
266,27.89912700446719
267,27.89912700446719
268,27.900865858445627
269,27.90261120068518
270,27.920129505691843
271,27.95529588092745
272,28.05765468825529
273,28.17633147228379
274,28.348776476160527
275,28.5022238514967
276,28.57922653439267
277,28.654710964188062
278,28.74129032048768
279,28.873436734587965
280,29.042391053985593
281,29.201009573429292
282,29.330917537445394
283,29.402528475355982
284,29.45043779541866
285,29.470778494009735
286,29.836340101671077
287,29.972275660261698
288,30.095604527508634
289,30.119980924512358
290,30.119980924512358
291,30.12564517646451
292,30.133223465445173
293,30.13892664696401
294,30.154187037103153
295,30.175241444416724
296,30.21749300078836
297,30.273376393759627
298,30.315913433620256
299,30.333373344276897
300,30.33726630094505
301,30.339219267540233
302,30.339219267540233
303,30.339219267540233
304,30.339219267540233
305,30.339219267540233
306,30.339219267540233
307,30.34718685218771
308,30.37316584968649
309,30.43331203020938
310,30.485607414784837
311,30.54816074018086
312,30.572452789790105
313,30.58057609270431
314,30.590762662652633
315,30.59485026715419
316,30.603051429201756
317,30.605108207974762
318,30.607171475008883
319,30.609241230304114
320,30.61131747386046
321,30.619648401130302
322,30.619648401130302
323,30.62174410946999
324,30.632255092473986
325,30.642798516783554
326,30.649144036152638
327,30.65126569753678
328,30.65765014647254
329,30.67686188762985
330,30.69184977080222
331,30.7004402285166
332,30.70690253658573
333,30.717705491339842
334,30.719872570551775
335,30.726393272970924
336,30.730753384439254
337,30.732939928434526
338,30.74609812197287
339,30.7636942861129
340,30.774724330005988
341,30.792424306323834
342,30.814614159332276
343,30.84131984207577
344,30.908278696767923
345,31.020201200977183
346,31.152652563349807
347,31.332766691862794
348,31.54275277454271
349,31.798630328078975
350,32.0348030326133
351,32.260263618049095
352,32.424702107711674
353,32.53234884784708
354,32.60814471417592
355,32.6611213661683
356,32.68883921764552
357,32.69578814529817
358,32.75618087974337
359,33.04501231147551
360,33.411728829615065
361,33.9082884291596
362,34.415618542152664
363,35.03504634240506
364,35.64673364714895
365,36.314570363569764
366,37.28582412270605
367,38.37402878841462
368,39.45564786909291
369,40.03743077836431
370,40.474350281752805
371,40.83782915759669
372,41.12505150057266
373,41.34044230476018
374,41.54185090624794
375,41.86058673345257
376,42.12894121311025
377,42.4200240714488
378,42.662827778841205
379,42.80791178560197
380,42.918861050644196
381,42.98066173775105
382,43.04014611564035
383,43.074936171731366
384,43.09486810987229
385,43.10735801251593
386,43.137411637994035
387,43.17507599375837
388,43.21032022812734
389,43.23555956385916
390,43.26845504770501
391,43.29889796884993
392,43.33196214748474
393,43.38295987983748
394,43.428974627654995
395,43.4571661221935
396,43.513691853015004
397,43.549753608284284
398,43.58332387128595
399,43.60662321694482
400,43.640362174735436
401,43.67158368721398
402,43.70027477785823
403,43.72380770091719
404,43.74739901832616
405,43.760537747081166
406,43.771074683129626
407,43.78163757222253
408,43.789579203825554
409,43.80284769780282
410,43.872012561273586
411,43.98134624929853
412,44.0508485023472
413,44.09640258362565
414,44.11789170443382
415,44.14481798805519
416,44.169110037664424
417,44.1853436669706
418,44.19890413269798
419,44.217934202544114
420,44.23428462055034
421,44.24247929433679
422,44.25343147909651
423,44.2589205479986
424,44.267173616135075
425,44.26993112710835
426,44.28098712404589
427,44.28375761154139
428,44.28653458729801
429,44.28653458729801
430,44.289324539576846
431,44.289324539576846
432,44.29493039717898
433,44.300549231303336
434,44.3174446632431
435,44.32591184399632
436,44.35420066245153
437,44.379718993411245
438,44.41097943545647
439,44.44231124837395
440,44.49084344150353
441,44.530901965618774
442,44.579654759626216
443,44.60839775635937
444,44.62568248396595
445,44.631457036357034
446,44.63724456527035
447,44.64014481798812
448,44.64305155896701
449,44.64305155896701
450,44.64305155896701
451,44.64305155896701
452,44.64305155896701
453,44.64305155896701
454,44.64305155896701
455,44.64895587658037
456,44.65487317071595
457,44.669698847360486
458,44.69644345967066
459,44.72622457818199
460,44.794870380763676
461,44.851701059857525
462,44.98958958504333
463,45.12176844044919
464,45.29035941722446
465,45.429143322443934
466,45.64683745932678
467,45.798338356328884
468,45.94712716018551
469,46.084061910987614
470,46.224338116263226
471,46.34657695564307
472,46.45070056999381
473,46.613354787850156
474,46.72407047549229
475,46.905903993200376
476,47.072678256863846
477,47.30479579820218
478,47.627340234680474
479,47.9567752044614
480,48.3429565059417
481,48.729942351800084
482,49.199043630311934
483,49.62524452634079
484,49.97067954802781
485,50.2979474385968
486,50.562824210297606
487,50.94515797293755
488,51.344108172289374
489,51.620138264844414
490,51.87765734844242
491,52.12614477257031
492,52.40706052574389
493,52.66615625679248
494,52.94180354194182
495,53.279030913320156
496,53.48499427410965
497,53.66557555742282
498,53.775434794597956
499,53.8660887788769
500,53.950436173353445
501,54.008947312075705
502,54.05780391826096
503,54.09696706234253
504,54.18852940317738
505,54.2802734153234
506,54.372199098780605
507,54.48733329224109
508,54.58621439161205
509,54.62914721540061
510,54.70856353143083
511,54.77818906144066
512,54.83466288617327
513,54.874604621588475
514,54.9379689796237
515,55.10170024882489
516,55.302576812901336
517,55.68162751541781
518,56.14543437286098
519,56.542788459978865
520,56.91391699567566
521,57.10321850192548
522,57.27933586159251
523,57.43882380802542
524,57.61561594684825
525,57.74505675606419
526,57.92593649938858
527,58.11741806137256
528,58.27157914543123
529,58.40887075059459
530,58.653024016298616
531,58.94931694831137
532,59.287588929729
533,59.56424838361206
534,59.76866753825652
535,59.95611340182786
536,60.04305610074984
537,60.370570545241144
538,60.73709241554729
539,61.03784927120619
540,61.26208357529153
541,61.577997008911744
542,61.95779386145628
543,62.278398307861615
544,62.45840862419678
545,62.652894251076354
546,62.748544196412745
547,62.90115458606527
548,63.029155001313974
549,63.200133658179034
550,63.435657536601994
551,63.72166008648862
552,64.32693698925229
553,64.84361019824891
554,65.24978832048126
555,65.67830552572767
556,66.10037988768829
557,66.64608806516819
558,67.26518496410378
559,67.87088360383984
560,68.27056048843639
561,68.85658672047607
562,69.81559064262993
563,70.7178547213455
564,71.76809657127852
565,72.77254427427188
566,73.30136350807312
567,73.65085369295613
568,73.83880564089432
569,74.02339666957567
570,74.18612225830428
571,74.34172373633015
572,74.47904129453798
573,74.63147001287932
574,74.83258015435585
575,75.13104016558054
576,75.36648618487014
577,75.561159971322
578,75.74117028765717
579,75.8801683054934
580,75.96295851730268
581,75.99688563466559
582,76.01954264247422
583,76.02332529870343
584,76.02332529870343
585,76.02332529870343
586,76.02712741971598
587,76.03855324753698
588,76.05762873521091
589,76.092023007374
590,76.12264759983009
591,76.22234622010137
592,76.3798292938502
593,76.51064561442219
594,76.62626642746619
595,76.72663982689329
596,76.80011289574347
597,76.83497432270673
598,76.8660141638741
599,76.89321944272334
600,76.91268422606407
601,76.92438256085185
602,76.94391222680373
603,76.94782464825522
604,76.94782464825522
605,76.95960084217639
606,76.96746461464605
607,76.97927973813388
608,76.97927973813388
609,76.99113379118839
610,76.99904946974696
611,77.00301379728735
612,77.00698461308887
613,77.0109619171515
614,77.0109619171515
615,77.0109619171515
616,77.0109619171515
617,77.01496517425858
618,77.01897491962677
619,77.02299115325609
620,77.02299115325609
621,77.02299115325609
622,77.02299115325609
623,77.02703333992984
624,77.02703333992984
625,77.02703333992984
626,77.03109499138694
627,77.03109499138694
628,77.04331887532493
629,77.05148110780581
630,77.05148110780581
631,77.05148110780581
632,77.05968226985337
633,77.06378933913827
634,77.06790289668429
635,77.0720229424914
636,77.0720229424914
637,77.07615596482076
638,77.07615596482076
639,77.07615596482076
640,77.07615596482076
641,77.1052687924374
642,77.12609611061198
643,77.14278391819612
644,77.17203299929614
645,77.26410142449784
646,77.3479297580853
647,77.50325224088328
648,77.66301918254409
649,77.86935237421706
650,78.05913401178928
651,78.36747564468996
652,78.67206057440588
653,79.04490201103665
654,79.45650431955997
655,79.8644861783819
656,80.24755311452768
657,80.58005054355421
658,80.87036129882024
659,81.19104360435894
660,81.46510775379656
661,81.67954478360039
662,81.83417302245924
663,82.01914685854629
664,82.1699340468259
665,82.34252179244713
666,82.46351488569317
667,82.54141294862282
668,82.62376195867638
669,82.69321230563615
670,82.78450213950423
671,82.88463547327011
672,82.93695681089002
673,82.99808920710217
674,83.03307391102659
675,83.07249009729159
676,83.12073680693217
677,83.169054887445
678,83.19544913365505
679,83.22188230943178
680,83.24835441477519
681,83.26160993223024
682,83.27045992038916
683,83.28375436741089
684,83.30150624981765
685,83.31928408526885
686,83.32818597951669
687,83.33710085028675
688,83.35049262122519
689,83.37284468076146
690,83.39522918160331
691,83.42212951218022
692,83.4445788956332
693,83.47155708534348
694,83.48506564498194
695,83.5256497182474
696,83.61145048321337
697,83.69285220714436
698,83.7924859448045
699,83.92400948583789
700,84.03755405532553
701,84.17400218654413
702,84.27876165048399
703,84.4840177908121
704,84.62104986553092
705,84.72625701948762
706,84.79954841702661
707,84.91881563281645
708,85.01528309905316
709,85.08888593312561
710,85.14416591781332
711,85.2087500689379
712,85.26418577189233
713,85.29656868311021
714,85.32899701215588
715,85.36610986572556
716,85.38469224555485
717,85.39399641199172
718,85.40797212643038
719,85.42196730565237
720,85.42663885365414
721,85.42663885365414
722,85.42663885365414
723,85.42663885365414
724,85.42663885365414
725,85.42663885365414
726,85.4313493312226
727,85.48795292117748
728,85.94612796797406
729,86.55629053135627
730,86.87836781303439
731,86.97322619051494
732,86.98747441192035
733,86.98747441192035
734,86.98747441192035
735,86.98747441192035
736,86.99224977209995
737,87.00659531742207
738,87.01617199082573
739,87.02576164075158
740,87.03536426719968
741,87.07863448056615
742,87.22787746270073
743,87.39178391495199
744,87.6524562934512
745,87.90864528352091
746,88.17001839422038
747,88.33965398103494
748,88.52892953424029
749,88.68929988418466
750,88.81582097589947
751,88.95225613059584
752,89.0986313013182
753,89.2842864048222
754,89.45061946672995
755,89.62207176665629
756,89.90656903996457
757,90.21108908706934
758,90.53076571213545
759,90.79669358213664
760,91.09255828891591
761,91.36906202453224
762,91.59648855308546
763,91.76480702289396
764,91.9779593769973
765,92.1169379300502
766,92.20639807428425
767,92.27606902212187
768,92.36576274375601
769,92.43062589010847
770,92.4855814617405
771,92.51559615765191
772,92.56067659586907
773,92.57572287339147
774,92.58576670159529
775,92.59079510395831
776,92.59079510395831
777,92.59583648284357
778,92.60593221713629
779,92.60593221713629
780,92.61099306080489
781,92.6160603927346
782,92.6160603927346
783,92.6160603927346
784,92.62114718944764
785,92.62114718944764
786,92.62114718944764
787,92.62114718944764
788,92.62114718944764
789,92.62114718944764
790,92.62114718944764
791,92.62114718944764
792,92.62114718944764
793,92.62114718944764
794,92.62114718944764
795,92.63146352461823
796,92.63146352461823
797,92.63663466872575
798,92.63663466872575
799,92.6418187893555
800,92.64700939824635
801,92.64700939824635
802,92.66262015448564
803,92.67825037550824
804,92.70954974712015
805,92.70954974712015
806,92.73569743940789
807,92.75140551956386
808,92.77761809446272
809,92.79336510418538
810,92.80913157869138
811,92.82491751798071
812,92.83018598600493
813,92.83018598600493
814,92.83018598600493
815,92.83018598600493
816,92.83018598600493
817,92.83018598600493
818,92.83549338359583
819,92.84080726944785
820,92.84080726944785
821,92.84080726944785
822,92.84080726944785
823,92.84614710834434
824,92.84614710834434
825,92.85149992376304
826,92.85685922744285
827,92.86759081132472
828,92.87296309152676
829,92.87296309152676
830,92.87834834825102
831,92.87834834825102
832,92.87834834825102
833,92.88375306975864
834,92.88916427952736
835,92.88916427952736
836,92.88916427952736
837,92.88916427952736
838,92.88916427952736
839,92.88916427952736
840,92.88916427952736
841,92.89462090712388
842,92.89462090712388
843,92.89462090712388
844,92.89462090712388
845,92.90010348776487
846,92.90010348776487
847,92.90010348776487
848,92.90010348776487
849,92.90010348776487
850,92.90010348776487
851,92.90010348776487
852,92.90010348776487
853,92.90010348776487
854,92.90010348776487
855,92.90010348776487
856,92.90565743927809
857,92.90565743927809
858,92.91122436731354
859,92.91122436731354
860,92.91680427187123
861,92.92239066469001
862,92.92798354576992
863,92.93358291511095
864,92.93358291511095
865,92.93358291511095
866,92.94482058335967
867,92.94482058335967
868,92.967347825946
869,92.97298612485372
870,92.99556527352898
871,93.00686782438883
872,93.03515664284406
873,93.04648514674835
874,93.08618032824124
875,93.08618032824124
876,93.08618032824124
877,93.09187053323785
878,93.09756722649558
879,93.09756722649558
880,93.10898656605548
881,93.16614814646613
882,93.27487842620751
883,93.44102332854295
884,93.71059760128999
885,93.88860304494106
886,94.18753021096593
887,94.4234888028835
888,94.567528199605
889,94.6713533539445
890,94.7983935065484
891,94.92557640089679
892,94.96608910328999
893,95.01823525785983
894,95.05883879590861
895,95.06464578960528
896,95.07045927156305
897,95.07045927156305
898,95.07045927156305
899,95.07045927156305
900,95.07045927156305
901,95.07630519482639
902,95.07630519482639
903,95.07630519482639
904,95.07630519482639
905,95.07630519482639
906,95.07630519482639
907,95.0821900476564
908,95.0821900476564
909,95.0821900476564
910,95.0821900476564
911,95.08810085353088
912,95.10585273593763
913,95.11177651833434
914,95.11770678899215
915,95.12958030683001
916,95.14741004837013
917,95.15930951925243
918,95.17717819035923
919,95.18314090232262
920,95.18911010254712
921,95.19508579103272
922,95.22499667476633
923,95.23098533977416
924,95.24897079958102
925,95.27297736570127
926,95.27297736570127
927,95.28500660180585
928,95.31511213337286
929,95.33922251167091
930,95.36335884301343
931,95.38148055630367
932,95.39357467501938
933,95.42384241311423
934,95.4359624848744
935,95.4359624848744
936,95.46632754688595
937,95.46632754688595
938,95.47241353581049
939,95.47241353581049
940,95.47851250125726
941,95.47851250125726
942,95.49073638519523
943,95.49685481542535
944,95.49685481542535
945,95.49685481542535
946,95.50913060545224
947,95.52141937200136
948,95.53987198660838
949,95.56450142579553
950,95.60148451414294
951,95.61382518678097
952,95.63853248510149
953,95.68799898783142
954,95.7622766010597
955,95.84282836278479
956,95.96688391527644
957,96.09106923299038
958,96.2278158242202
959,96.42070533886582
960,96.6698545656273
961,97.01279160678558
962,97.29366843039247
963,97.49361068486857
964,97.61870435913839
965,97.77523365850352
966,97.90685452345362
967,98.06370823587442
968,98.18932097103333
969,98.34021197149075
970,98.4660842370942
971,98.62358677562636
972,98.76233175127916
973,98.89490639061295
974,99.05921511505326
975,99.13512777008215
976,99.26177862701923
977,99.39489828028655
978,99.52815418703726
979,99.6043782785996
980,99.68068022929529
981,99.73796508666709
982,99.80805128321599
983,99.85269700793853
984,99.91015704836039
985,99.92293892275414
986,99.93573377367012
987,99.95494551482743
988,99.96776631878787
989,99.98060009927052
990,99.98060009927052
991,99.98060009927052
992,99.9870364542952
993,99.9870364542952
994,99.9870364542952
995,99.9870364542952
996,99.9870364542952
997,99.9870364542952
998,99.9870364542952
999,100.00000000000013


==> data/AI/resnet50/64_cumulative_kernel.csv <==
duration,distribution
0,0.0
1,0.0
2,2.748631902672878
3,24.080774275247613
4,47.734724797612046
5,51.3991904481932
6,53.106485459725924
7,55.07326669983266
8,56.21184026050382
9,58.12943783637103
10,58.93446700737189
11,59.28044864547058
12,59.96675862692777
13,60.49025371986794
14,60.81475283795396
15,61.332029306679935
16,61.5445931889105
17,62.446293699968344
18,63.198747229885576
19,64.02017095563295
20,64.47752250011307
21,64.66860386233097
22,64.90547691194428
23,65.11464881733073
24,65.22432273529012
25,65.33908461851566
26,65.57539233865495
27,65.86766767672198
28,66.09549545475102
29,66.2017773958663
30,66.30014472434534
31,66.38155216860386
32,66.5415404097508
33,66.90391660259598
34,67.21993577857174
35,67.50146985663243
36,67.7309936230835
37,68.05097010537739
38,68.42465288770293
39,68.76271991316537
40,68.99054769119441
41,69.57509836732847
42,69.84702184433087
43,70.05336710234724
44,70.21957396770837
45,70.33603183935597
46,70.49771606892496
47,70.59777938582604
48,70.71649857536971
49,71.04382434082582
50,71.42372574736555
51,71.67190538645922
52,71.81267242548957
53,71.85563746551489
54,71.91386640133868
55,72.15300076884806
56,72.38308986477317
57,72.60639500701006
58,72.6883677807426
59,72.69910904074892
60,72.70363167654106
61,72.70871964180722
62,72.72059156076159
63,72.74829270498844
64,72.8376147618832
65,73.21525485052686
66,73.86934105196507
67,74.36343901225632
68,74.77669485776309
69,75.06953552530413
70,75.4635701686943
71,75.99271855637464
72,76.48964316403598
73,76.87180588847178
74,77.12790014020169
75,77.203088960246
76,77.2223101623626
77,77.22909411605082
78,77.26301388449187
79,77.33650671611414
80,77.38512505087965
81,77.41847948984667
82,77.43204739722309
83,77.43600470354122
84,77.43657003301523
85,77.44900728144361
86,77.52250011306589
87,77.63217403102527
88,77.77633304689972
89,77.88713762380715
90,77.93123332278051
91,77.94310524173488
92,77.95780380805934
93,78.0341232870517
94,78.24499118086021
95,78.44455248518837
96,78.71704129166478
97,78.93299715073945
98,79.0641535887115
99,79.15517163402832
100,79.19135272036544
101,79.209443263534
102,79.21509655827417
103,79.2190538645923
104,79.22074985301435
105,79.22753380670257
106,79.24618967934515
107,79.27897878883816
108,79.29537334358467
109,79.30046130885083
110,79.30159196779886
111,79.30498394464296
112,79.30498394464296
113,79.30498394464296
114,79.30667993306501
115,79.30667993306501
116,79.30894125096108
117,79.31120256885715
118,79.31459454570125
119,79.33325041834384
120,79.36717018678489
121,79.41522319207637
122,79.50850255528925
123,79.64813893537156
124,79.85278820496588
125,80.06874406404054
126,80.28978788838137
127,80.50630907693005
128,80.73357152548508
129,81.11856089729096
130,81.48828637329838
131,81.8484012482475
132,82.06887974311431
133,82.20738546424859
134,82.34532585590885
135,82.42955994753746
136,82.479874270725
137,82.50644475600383
138,82.53527655917873
139,82.5505404549772
140,82.56128171498352
141,82.5737189634119
142,82.58050291710012
143,82.58559088236628
144,82.62968658133964
145,82.66191036135864
146,82.69413414137763
147,82.71787797928637
148,82.71957396770843
149,82.72070462665646
150,82.72240061507851
151,82.72692325087066
152,82.74049115824707
153,82.75292840667545
154,82.77158427931803
155,82.78402152774642
156,82.7998507530189
157,82.82133327303157
158,82.83942381620012
159,82.85242639410252
160,82.85751435936868
161,82.85864501831671
162,82.86316765410885
163,82.86599430147893
164,82.86938627832303
165,82.87051693727106
166,82.87164759621909
167,82.87277825516712
168,82.87334358464113
169,82.87390891411515
170,82.8756049025372
171,82.87786622043328
172,82.88408484464748
173,82.88860748043962
174,82.90500203518613
175,82.94683641626342
176,83.01297996472347
177,83.09777938582609
178,83.15600832164988
179,83.21310659852564
180,83.24419971959661
181,83.2538103206549
182,83.29168739541407
183,83.31995386911494
184,83.36687621545839
185,83.63710370403874
186,83.9175071231514
187,84.21939306227672
188,84.38786124553393
189,84.58063859617388
190,84.73101623626253
191,84.84690877843612
192,84.93566550585686
193,85.01198498484922
194,85.08038985120534
195,85.16066663651581
196,85.21776491339158
197,85.25338067025467
198,85.26638324815707
199,85.27316720184528
200,85.2737325313193
201,85.27429786079331
202,85.27655917868938
203,85.2771245081634
204,85.27768983763741
205,85.27882049658544
206,85.27938582605945
207,85.27938582605945
208,85.27995115553347
209,85.27995115553347
210,85.28051648500748
211,85.28051648500748
212,85.2810818144815
213,85.28277780290355
214,85.28390846185158
215,85.28503912079961
216,85.2878657681697
217,85.28843109764371
218,85.28956175659174
219,85.29069241553977
220,85.29238840396182
221,85.29408439238388
222,85.29634571027995
223,85.29747636922798
224,85.29747636922798
225,85.29747636922798
226,85.29747636922798
227,85.30369499344218
228,85.330265478721
229,85.36192392926598
230,85.41054226403149
231,85.47385916512145
232,85.55583193885398
233,85.653633937859
234,85.76104653792231
235,85.8611098548234
236,85.92894939170549
237,85.97869838541902
238,86.02166342544434
239,86.05275654651531
240,86.08102302021618
241,86.09572158654063
242,86.10589751707295
243,86.11042015286509
244,86.11607344760526
245,86.11607344760526
246,86.11776943602732
247,86.11776943602732
248,86.11833476550133
249,86.11833476550133
250,86.11833476550133
251,86.11946542444936
252,86.12851069603364
253,86.15055854552033
254,86.19974220975985
255,86.28623761928452
256,86.41287142146443
257,86.53724390574827
258,86.63730722264935
259,86.71080005427163
260,86.73454389218037
261,86.74245850481661
262,86.74471982271268
263,86.74698114060875
264,86.74867712903081
265,86.74867712903081
266,86.74924245850482
267,86.74924245850482
268,86.74980778797884
269,86.75037311745285
270,86.75602641219302
271,86.76733300167338
272,86.80012211116639
273,86.83799918592555
274,86.89283614490525
275,86.94145447967075
276,86.9657636470535
277,86.98950748496225
278,87.01664329971508
279,87.05791235131836
280,87.11048799240199
281,87.1596716566415
282,87.19981004929674
283,87.22185789878343
284,87.23655646510788
285,87.24277508932208
286,87.35414499570352
287,87.3954140473068
288,87.43272579259195
289,87.44007507575418
290,87.44007507575418
291,87.44177106417624
292,87.44403238207231
293,87.44572837049436
294,87.4502510062865
295,87.4564696305007
296,87.46890687892909
297,87.4853014336756
298,87.49773868210399
299,87.50282664737014
300,87.50395730631817
301,87.50452263579218
302,87.50452263579218
303,87.50452263579218
304,87.50452263579218
305,87.50452263579218
306,87.50452263579218
307,87.50678395368826
308,87.51413323685048
309,87.53109312107101
310,87.54579168739546
311,87.56331690109
312,87.57010085477822
313,87.57236217267429
314,87.57518882004437
315,87.5763194789924
316,87.57858079688847
317,87.57914612636249
318,87.5797114558365
319,87.58027678531052
320,87.58084211478453
321,87.5831034326806
322,87.5831034326806
323,87.58366876215462
324,87.5864954095247
325,87.58932205689479
326,87.59101804531684
327,87.59158337479086
328,87.59327936321291
329,87.59836732847907
330,87.6023246347972
331,87.60458595269327
332,87.60628194111533
333,87.60910858848541
334,87.60967391795943
335,87.61136990638148
336,87.61250056532951
337,87.61306589480353
338,87.61645787164763
339,87.62098050743977
340,87.62380715480985
341,87.628329790602
342,87.63398308534217
343,87.64076703903038
344,87.6577269232509
345,87.68599339695177
346,87.7193478359188
347,87.76457419384019
348,87.81714983492381
349,87.88103206548779
350,87.9398263307856
351,87.99579394871334
352,88.03649767084259
353,88.06306815612142
354,88.081724028764
355,88.0947266066664
356,88.10151056035461
357,88.10320654877667
358,88.11790511510112
359,88.18800596987928
360,88.27676269730003
361,88.39661254579173
362,88.5187237121795
363,88.66740536384609
364,88.81382569761661
365,88.97324860928953
366,89.20446836416266
367,89.46282393378864
368,89.71891818551855
369,89.85629324770478
370,89.95918321197595
371,90.04454796255258
372,90.11182216996066
373,90.16213649314821
374,90.20905883949166
375,90.28311700058795
376,90.34530324272987
377,90.41257745013795
378,90.46854506806568
379,90.5018995070327
380,90.52733933336349
381,90.54147257021393
382,90.55504047759034
383,90.56295509022658
384,90.56747772601872
385,90.57030437338881
386,90.57708832707702
387,90.58556826918728
388,90.59348288182352
389,90.59913617656369
390,90.60648545972592
391,90.61326941341413
392,90.62061869657636
393,90.63192528605671
394,90.64210121658903
395,90.64831984080323
396,90.66075708923161
397,90.66867170186785
398,90.67602098503008
399,90.68110895029623
400,90.68845823345846
401,90.69524218714668
402,90.70146081136087
403,90.70654877662703
404,90.71163674189319
405,90.71446338926327
406,90.71672470715934
407,90.71898602505541
408,90.72068201347747
409,90.72350866084756
410,90.73820722717201
411,90.76138573560672
412,90.77608430193118
413,90.78569490298948
414,90.79021753878162
415,90.79587083352179
416,90.80095879878795
417,90.80435077563205
418,90.80717742300213
419,90.81113472932026
420,90.81452670616436
421,90.81622269458641
422,90.81848401248249
423,90.81961467143051
424,90.82131065985257
425,90.82187598932659
426,90.82413730722266
427,90.82470263669667
428,90.82526796617068
429,90.82526796617068
430,90.8258332956447
431,90.8258332956447
432,90.82696395459273
433,90.82809461354076
434,90.83148659038486
435,90.83318257880691
436,90.83883587354708
437,90.84392383881324
438,90.85014246302744
439,90.85636108724164
440,90.86597168829994
441,90.87388630093618
442,90.88349690199448
443,90.88915019673465
444,90.89254217357875
445,90.89367283252678
446,90.8948034914748
447,90.89536882094882
448,90.89593415042283
449,90.89593415042283
450,90.89593415042283
451,90.89593415042283
452,90.89593415042283
453,90.89593415042283
454,90.89593415042283
455,90.89706480937086
456,90.89819546831889
457,90.90102211568897
458,90.90611008095513
459,90.9117633756953
460,90.9247659535977
461,90.93550721360403
462,90.96151236940882
463,90.98638686626559
464,91.01804531681057
465,91.04405047261537
466,91.08475419474462
467,91.11302066844549
468,91.14072181267234
469,91.16616163900312
470,91.19216679480792
471,91.21477997376861
472,91.23400117588521
473,91.26396363800814
474,91.28431549907276
475,91.31766993803978
476,91.34819772963672
477,91.39059744018803
478,91.44939170548585
479,91.5093166297317
480,91.57941748450986
481,91.64951833928802
482,91.73431776039064
483,91.81120256885701
484,91.87338881099893
485,91.93218307629675
486,91.97967075211422
487,92.04807561847034
488,92.11930713219654
489,92.16849079643606
490,92.21428248383147
491,92.25837818280483
492,92.30812717651837
493,92.35391886391378
494,92.40253719867928
495,92.46189679345112
496,92.49807787978824
497,92.52973633033322
498,92.54895753244982
499,92.5647867577223
500,92.57948532404676
501,92.58966125457907
502,92.59814119668933
503,92.60492515037754
504,92.62075437565002
505,92.6365836009225
506,92.65241282619499
507,92.6721993577856
508,92.68915924200613
509,92.69650852516835
510,92.71007643254477
511,92.72194835149914
512,92.73155895255744
513,92.73834290624565
514,92.74908416625198
515,92.77678531047883
516,92.81070507891988
517,92.87458730948386
518,92.95260277689826
519,93.01931165483232
520,93.08149789697424
521,93.11315634751922
522,93.14255348016813
523,93.16912396544696
524,93.19852109809587
525,93.22000361810854
526,93.24996608023146
527,93.28162453077644
528,93.30706435710722
529,93.32967753606792
530,93.36981592872316
531,93.41843426348866
532,93.47383655194237
533,93.51906290986376
534,93.55241734883079
535,93.58294514042773
536,93.59707837727817
537,93.6502193478358
538,93.70957894260764
539,93.75819727737314
540,93.79437836371027
541,93.84525801637184
542,93.90631359956573
543,93.95775858170133
544,93.98659038487622
545,94.01768350594719
546,94.03294740174566
547,94.05725656912841
548,94.07760843019304
549,94.10474424494588
550,94.14205599023103
551,94.18728234815242
552,94.28282302926137
553,94.36423047351988
554,94.42811270408386
555,94.49538691149193
556,94.56153045995198
557,94.64689521052861
558,94.7435665505856
559,94.83797657274651
560,94.90016281488843
561,94.99118086020525
562,95.13986251187184
563,95.27949889195415
564,95.44174845099715
565,95.59664872687793
566,95.67805617113645
567,95.73176247116811
568,95.760594274343
569,95.78886074804387
570,95.81373524490064
571,95.83747908280938
572,95.85839627334802
573,95.88157478178273
574,95.91210257337967
575,95.95732893130106
576,95.99294468816416
577,96.02234182081307
578,96.0494776355659
579,96.07039482610455
580,96.08283207453293
581,96.08792003979909
582,96.09131201664319
583,96.0918773461172
584,96.0918773461172
585,96.0918773461172
586,96.09244267559122
587,96.09413866401327
588,96.09696531138336
589,96.10205327664951
590,96.10657591244166
591,96.12127447876611
592,96.14445298720082
593,96.16367418931742
594,96.18063407353795
595,96.1953326398624
596,96.20607389986873
597,96.21116186513488
598,96.21568450092703
599,96.21964180724515
600,96.22246845461524
601,96.2241644430373
602,96.22699109040738
603,96.2275564198814
604,96.2275564198814
605,96.22925240830345
606,96.23038306725148
607,96.23207905567354
608,96.23207905567354
609,96.2337750440956
610,96.23490570304362
611,96.23547103251764
612,96.23603636199165
613,96.23660169146567
614,96.23660169146567
615,96.23660169146567
616,96.23660169146567
617,96.23716702093968
618,96.2377323504137
619,96.23829767988771
620,96.23829767988771
621,96.23829767988771
622,96.23829767988771
623,96.23886300936172
624,96.23886300936172
625,96.23886300936172
626,96.23942833883574
627,96.23942833883574
628,96.2411243272578
629,96.24225498620582
630,96.24225498620582
631,96.24225498620582
632,96.24338564515385
633,96.24395097462786
634,96.24451630410188
635,96.2450816335759
636,96.2450816335759
637,96.24564696304991
638,96.24564696304991
639,96.24564696304991
640,96.24564696304991
641,96.24960426936804
642,96.25243091673812
643,96.25469223463419
644,96.25864954095232
645,96.2710867893807
646,96.28239337886106
647,96.3033105693997
648,96.32479308941237
649,96.35249423363922
650,96.37793405997
651,96.41920311157328
652,96.45990683370253
653,96.50965582741607
654,96.56449278639576
655,96.61876441590144
656,96.66964406856302
657,96.71373976753638
658,96.75218217176956
659,96.79458188232087
660,96.830762968658
661,96.85902944235886
662,96.87938130342349
663,96.90369047080624
664,96.92347700239685
665,96.94609018135755
666,96.96191940663003
667,96.97209533716234
668,96.98283659716867
669,96.99188186875296
670,97.00375378770732
671,97.01675636560972
672,97.02354031929794
673,97.03145493193418
674,97.03597756772632
675,97.04106553299248
676,97.04728415720668
677,97.05350278142087
678,97.05689475826497
679,97.06028673510907
680,97.06367871195317
681,97.06537470037523
682,97.06650535932326
683,97.06820134774532
684,97.07046266564139
685,97.07272398353746
686,97.07385464248549
687,97.07498530143351
688,97.07668128985557
689,97.07950793722566
690,97.08233458459574
691,97.08572656143984
692,97.08855320880993
693,97.09194518565403
694,97.09364117407608
695,97.09872913934224
696,97.10947039934857
697,97.11964632988088
698,97.13208357830926
699,97.14847813305578
700,97.16261136990622
701,97.17957125412674
702,97.19257383202914
703,97.21801365835992
704,97.23497354258045
705,97.24797612048285
706,97.25702139206713
707,97.27171995839159
708,97.28359187734596
709,97.29263714893024
710,97.29942110261845
711,97.3073357152547
712,97.31411966894291
713,97.31807697526104
714,97.32203428157916
715,97.3265569173713
716,97.32881823526738
717,97.3299488942154
718,97.33164488263746
719,97.33334087105952
720,97.33390620053353
721,97.33390620053353
722,97.33390620053353
723,97.33390620053353
724,97.33390620053353
725,97.33390620053353
726,97.33447153000755
727,97.34125548369576
728,97.39609244267545
729,97.4690199448237
730,97.50746234905688
731,97.51876893853724
732,97.52046492695929
733,97.52046492695929
734,97.52046492695929
735,97.52046492695929
736,97.5210302564333
737,97.52272624485536
738,97.52385690380339
739,97.52498756275142
740,97.52611822169945
741,97.5312061869656
742,97.54873140066015
743,97.56795260277674
744,97.59848039437368
745,97.6284428564966
746,97.65897064809354
747,97.67875717968415
748,97.70080502917084
749,97.71946090181342
750,97.73415946813788
751,97.74998869341036
752,97.76694857763088
753,97.78843109764355
754,97.80765229976015
755,97.82743883135076
756,97.86022794084377
757,97.89527836823285
758,97.93202478404399
759,97.96255257564093
760,97.99647234408198
761,98.02813079462696
762,98.05413595043176
763,98.07335715254835
764,98.09766631993111
765,98.11349554520359
766,98.1236714757359
767,98.13158608837215
768,98.14176201890446
769,98.14911130206669
770,98.15532992628088
771,98.15872190312498
772,98.16380986839114
773,98.1655058568132
774,98.16663651576123
775,98.16720184523524
776,98.16720184523524
777,98.16776717470925
778,98.16889783365728
779,98.16889783365728
780,98.1694631631313
781,98.17002849260531
782,98.17002849260531
783,98.17002849260531
784,98.17059382207933
785,98.17059382207933
786,98.17059382207933
787,98.17059382207933
788,98.17059382207933
789,98.17059382207933
790,98.17059382207933
791,98.17059382207933
792,98.17059382207933
793,98.17059382207933
794,98.17059382207933
795,98.17172448102735
796,98.17172448102735
797,98.17228981050137
798,98.17228981050137
799,98.17285513997538
800,98.1734204694494
801,98.1734204694494
802,98.17511645787145
803,98.17681244629351
804,98.18020442313761
805,98.18020442313761
806,98.1830310705077
807,98.18472705892975
808,98.18755370629984
809,98.1892496947219
810,98.19094568314395
811,98.19264167156601
812,98.19320700104002
813,98.19320700104002
814,98.19320700104002
815,98.19320700104002
816,98.19320700104002
817,98.19320700104002
818,98.19377233051404
819,98.19433765998805
820,98.19433765998805
821,98.19433765998805
822,98.19433765998805
823,98.19490298946207
824,98.19490298946207
825,98.19546831893608
826,98.1960336484101
827,98.19716430735812
828,98.19772963683214
829,98.19772963683214
830,98.19829496630615
831,98.19829496630615
832,98.19829496630615
833,98.19886029578016
834,98.19942562525418
835,98.19942562525418
836,98.19942562525418
837,98.19942562525418
838,98.19942562525418
839,98.19942562525418
840,98.19942562525418
841,98.1999909547282
842,98.1999909547282
843,98.1999909547282
844,98.1999909547282
845,98.20055628420221
846,98.20055628420221
847,98.20055628420221
848,98.20055628420221
849,98.20055628420221
850,98.20055628420221
851,98.20055628420221
852,98.20055628420221
853,98.20055628420221
854,98.20055628420221
855,98.20055628420221
856,98.20112161367622
857,98.20112161367622
858,98.20168694315024
859,98.20168694315024
860,98.20225227262425
861,98.20281760209826
862,98.20338293157228
863,98.20394826104629
864,98.20394826104629
865,98.20394826104629
866,98.20507891999432
867,98.20507891999432
868,98.20734023789039
869,98.2079055673644
870,98.21016688526048
871,98.2112975442085
872,98.21412419157859
873,98.21525485052662
874,98.21921215684475
875,98.21921215684475
876,98.21921215684475
877,98.21977748631876
878,98.22034281579278
879,98.22034281579278
880,98.2214734747408
881,98.22712676948098
882,98.2378680294873
883,98.25426258423381
884,98.28083306951264
885,98.29835828320718
886,98.32775541585609
887,98.3509339242908
888,98.36506716114124
889,98.37524309167355
890,98.38768034010194
891,98.40011758853032
892,98.40407489484845
893,98.4091628601146
894,98.41312016643273
895,98.41368549590675
896,98.41425082538076
897,98.41425082538076
898,98.41425082538076
899,98.41425082538076
900,98.41425082538076
901,98.41481615485478
902,98.41481615485478
903,98.41481615485478
904,98.41481615485478
905,98.41481615485478
906,98.41481615485478
907,98.41538148432879
908,98.41538148432879
909,98.41538148432879
910,98.41538148432879
911,98.4159468138028
912,98.41764280222486
913,98.41820813169888
914,98.41877346117289
915,98.41990412012092
916,98.42160010854298
917,98.422730767491
918,98.42442675591306
919,98.42499208538707
920,98.42555741486109
921,98.4261227443351
922,98.42894939170519
923,98.4295147211792
924,98.43121070960126
925,98.43347202749733
926,98.43347202749733
927,98.43460268644536
928,98.43742933381544
929,98.43969065171152
930,98.44195196960759
931,98.44364795802964
932,98.44477861697767
933,98.44760526434776
934,98.44873592329579
935,98.44873592329579
936,98.45156257066587
937,98.45156257066587
938,98.45212790013989
939,98.45212790013989
940,98.4526932296139
941,98.4526932296139
942,98.45382388856193
943,98.45438921803594
944,98.45438921803594
945,98.45438921803594
946,98.45551987698397
947,98.456650535932
948,98.45834652435406
949,98.46060784225013
950,98.46399981909423
951,98.46513047804225
952,98.46739179593833
953,98.47191443173047
954,98.47869838541868
955,98.48604766858091
956,98.49735425806126
957,98.50866084754162
958,98.52109809597
959,98.53862330966454
960,98.56123648862524
961,98.59232960969621
962,98.61776943602699
963,98.63585997919554
964,98.6471665686759
965,98.66129980552634
966,98.67317172448071
967,98.68730496133115
968,98.6986115508115
969,98.71217945818792
970,98.72348604766827
971,98.73761928451871
972,98.7500565329471
973,98.76192845190147
974,98.77662701822592
975,98.78341097191414
976,98.79471756139449
977,98.80658948034886
978,98.81846139930323
979,98.82524535299144
980,98.83202930667966
981,98.83711727194581
982,98.84333589616001
983,98.84729320247814
984,98.8523811677443
985,98.85351182669233
986,98.85464248564035
987,98.85633847406241
988,98.85746913301044
989,98.85859979195847
990,98.85859979195847
991,98.85859979195847
992,98.85916512143248
993,98.85916512143248
994,98.85916512143248
995,98.85916512143248
996,98.85916512143248
997,98.85916512143248
998,98.85916512143248
999,98.86029578038051


==> data/sim_data.csv <==
latency,perf
3.99,0.94546796
4.152,0.943194487
4.224,0.943254026
4.671,0.929052613
5,0.926277923
5.256,0.923630223
6.309,0.920778308
6.809,0.916397522
7.027,0.915109344
7.807,0.909763306
8.466,0.89140367
9.148,0.888801503
9.784,0.879886911
10.504,0.87139787
11.203,0.871313479
11.869,0.860937053
12.432,0.857492491
12.555,0.857044687
13.242,0.84705132
13.932,0.842997635
14.627,0.83730003
15.3,0.831382896
16.007,0.827061011
16.687,0.822915807
17.37,0.815717081
18.052,0.812281057
18.732,0.805001939
19.42,0.799437087
20.152,0.793316309
20.806,0.788156278
21.476,0.781088117
22.187,0.778426643
22.867,0.772592081
23.561,0.768267963
24.264,0.76389295
24.885,0.759294686
25.589,0.753137301
26.299,0.745746226
26.945,0.742986142
